Downlink Performance of Superimposed Pilots in Massive MIMO systems

In this paper, we investigate the downlink throughput performance of a massive multiple-input multiple-output (MIMO) system that employs superimposed pilots for channel estimation. The component of downlink (DL) interference that results from transmitting data alongside pilots in the uplink (UL) is shown to decrease at a rate proportional to the square root of the number of antennas at the BS. The normalized mean-squared error (NMSE) of the channel estimate is compared with the Bayesian Cram\'{e}r-Rao lower bound that is derived for the system, and the former is also shown to diminish with increasing number of antennas at the base station (BS). Furthermore, we show that staggered pilots are a particular case of superimposed pilots and offer the downlink throughput of superimposed pilots while retaining the UL spectral and energy efficiency of regular pilots. We also extend the framework for designing a hybrid system, consisting of users that transmit either regular or superimposed pilots, to minimize both the UL and DL interference. The improved NMSE and DL rates of the channel estimator based on superimposed pilots are demonstrated by means of simulations.

==> figs/datFiles/fig10-line1.dat <==
1	3.3571e-05
3	0.00043524
5	0.0012849
7	0.0025417
10	0.0054594


==> figs/datFiles/fig10-line2.dat <==
1	2.2143e-05
3	0.0003069
5	0.00094729
7	0.0018358
10	0.0039629


==> figs/datFiles/fig10-line3.dat <==
1	0.00072429
3	0.0086
5	0.0206
7	0.033487
10	0.052961


==> figs/datFiles/fig10-line4.dat <==
1	0.024917
3	0.033542
5	0.036383
7	0.037091
10	0.037338


==> figs/datFiles/fig10-line5.dat <==
1	0.034741
3	0.034946
5	0.035596
7	0.035548
10	0.035281


==> figs/datFiles/fig11-line1.dat <==
100	0.000999
200	0.000999
300	0.000999
400	0.000999
500	0.000999
600	0.000999
1000	0.000999
10000	0.000999
1e+05	0.000999
1e+06	0.000999
1e+07	0.000999
1e+08	0.000999
1e+09	0.000999
1e+10	0.000999


==> figs/datFiles/fig11-line2.dat <==
100	0.087956
200	0.067382
300	0.056534
400	0.049665
500	0.044787
600	0.041121
1000	0
10000	0
1e+05	0
1e+06	0
1e+07	0
1e+08	0
1e+09	0
1e+10	0


==> figs/datFiles/fig11-line3.dat <==
100	0.088229
200	0.067114
300	0.056374
400	0.049594
500	0.044818
600	0.04122
1000	0.032503
10000	0.011117
1e+05	0.0042044
1e+06	0.0020135
1e+07	0.0013205
1e+08	0.0011014
1e+09	0.001032
1e+10	0.0010101


==> figs/datFiles/fig11-line4.dat <==
100	0.97893
200	0.97846
300	0.97854
400	0.9777
500	0.9786
600	0.97747
1000	0
10000	0
1e+05	0
1e+06	0
1e+07	0
1e+08	0
1e+09	0
1e+10	0


==> figs/datFiles/fig11-line5.dat <==
100	0.97803
200	0.97803
300	0.97803
400	0.97803
500	0.97803
600	0.97803
1000	0.97803
10000	0.97803
1e+05	0.97803
1e+06	0.97803
1e+07	0.97803
1e+08	0.97803
1e+09	0.97803
1e+10	0.97803


==> figs/datFiles/fig12-line1.dat <==
0.2	104.53
0.3	102.83
0.4	97.971
0.5	86.826
0.6	67.854
0.62	61.142
0.64	57.744
0.66	54.209
0.68	47.651
0.7	44.309
0.72	38.488
0.74	37.598
0.76	35.528
0.78	34.332
0.8	33.388
0.9	28.011


==> figs/datFiles/fig12-line2.dat <==
0.3	102.83
0.4	97.971
0.5	86.826
0.6	68.712
0.62	64.541
0.64	60.278
0.66	55.964
0.68	51.637
0.7	47.335
0.72	43.093
0.74	38.949
0.76	34.936
0.78	31.09
0.8	27.442
0.9	13.013


==> figs/datFiles/fig12-line3.dat <==
0.2	38.344
0.3	38.279
0.4	38.137
0.5	37.852
0.6	37.274
0.62	37.098
0.64	36.893
0.66	36.655
0.68	36.376
0.7	36.049
0.72	35.668
0.74	35.222
0.76	34.701
0.78	34.093
0.8	33.388
0.9	28.011


==> figs/datFiles/fig13-line1.dat <==
0.2	119.47
0.3	117.53
0.4	111.96
0.5	99.123
0.6	79.28
0.62	76.764
0.64	72.601
0.66	71.469
0.68	76.343
0.7	75.457
0.72	77.353
0.74	76.34
0.76	74.379
0.78	72.804
0.8	71.485
0.9	64.368


==> figs/datFiles/fig13-line2.dat <==
0.3	117.53
0.4	111.96
0.5	99.123
0.6	78.287
0.62	73.501
0.64	68.616
0.66	63.678
0.68	58.73
0.7	53.817
0.72	48.979
0.74	44.258
0.76	39.692
0.78	35.32
0.8	31.178
0.9	14.819


==> figs/datFiles/fig13-line3.dat <==
0.2	79.525
0.3	79.383
0.4	79.079
0.5	78.501
0.6	77.429
0.62	77.122
0.64	76.772
0.66	76.373
0.68	75.919
0.7	75.4
0.72	74.808
0.74	74.131
0.76	73.36
0.78	72.482
0.8	71.485
0.9	64.368


==> figs/datFiles/fig14-line1.dat <==
0.2	0
0.3	0
0.4	0
0.5	0
0.6	7.2653e-06
0.62	1.698e-05
0.64	3.5673e-05
0.66	0.002741
0.68	0.0042342
0.7	0.0066332
0.72	0.010206
0.74	0.021842
0.76	0.025544
0.78	0.029984
0.8	0.033428
0.9	0.059605


==> figs/datFiles/fig14-line2.dat <==
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.62	4.0816e-08
0.64	6.5306e-07
0.66	3.2653e-06
0.68	2.6449e-05
0.7	0.00016735
0.72	0.00081033
0.74	0.0030523
0.76	0.0092327
0.78	0.022676
0.8	0.046365
0.9	0.26879


==> figs/datFiles/fig14-line3.dat <==
0.2	0.018056
0.3	0.018217
0.4	0.018563
0.5	0.019262
0.6	0.02074
0.62	0.021216
0.64	0.021773
0.66	0.022442
0.68	0.023228
0.7	0.024214
0.72	0.025389
0.74	0.026833
0.76	0.028603
0.78	0.030743
0.8	0.033428
0.9	0.059605


==> figs/datFiles/fig15-line1.dat <==
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.62	7.1429e-08
0.64	4.6429e-07
0.66	7.8214e-06
0.68	3.725e-05
0.7	0.00016336
0.72	0.00047004
0.74	0.00068171
0.76	0.0016647
0.78	0.0036441
0.8	3.0321e-05
0.9	0.00066629


==> figs/datFiles/fig15-line2.dat <==
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.62	3.5714e-08
0.64	3.9286e-07
0.66	3.2143e-06
0.68	2.4679e-05
0.7	0.00016271
0.72	0.00077807
0.74	0.0029476
0.76	0.0089505
0.78	0.02211
0.8	0.045624
0.9	0.26926


==> figs/datFiles/fig15-line3.dat <==
0.2	1.0714e-07
0.3	1.4286e-07
0.4	2.1429e-07
0.5	4.2857e-07
0.6	9.2857e-07
0.62	1.0357e-06
0.64	1.3571e-06
0.66	1.7857e-06
0.68	2.1786e-06
0.7	3.1429e-06
0.72	4.6429e-06
0.74	6.9286e-06
0.76	1.1464e-05
0.78	1.7536e-05
0.8	3.0321e-05
0.9	0.00066629


==> figs/datFiles/fig16-line1.dat <==
-4.1459	0.0001
-3.5987	0.0003
-3.1128	0.0005
-2.6758	0.0023
-2.2788	0.0042
-1.915	0.0066
-1.5794	0.0098
-1.2679	0.0131
-0.97723	0.0168
-0.7048	0.0228
-0.44845	0.0301
-0.2064	0.0413
0.022873	0.0521
0.24065	0.0637
0.44802	0.0735
0.64594	0.0819
0.83523	0.0917
1.0166	0.0988
1.1907	0.106
1.3581	0.1161
1.5193	0.1243
1.6747	0.1327
1.8248	0.1392
1.9698	0.1453
2.1102	0.151
2.2461	0.1559
2.3779	0.1638
2.5059	0.1685
2.6302	0.1745
2.751	0.1809
2.8685	0.1859
2.983	0.192
3.0945	0.1981
3.2032	0.2032
3.3093	0.2083
3.4128	0.2136
3.514	0.2196
3.6128	0.224
3.7094	0.2279
3.804	0.2325
3.8965	0.2372
3.987	0.241
4.0758	0.2452
4.1627	0.2497
4.248	0.2538
4.3316	0.2584
4.4136	0.2611
4.4941	0.2645
4.5732	0.269
4.6508	0.2732
4.7271	0.2768
4.802	0.2814
4.8757	0.2847
4.9481	0.289
5.0194	0.2922
5.0895	0.2958
5.1585	0.2991
5.2264	0.3019
5.2933	0.305
5.3591	0.3076
5.424	0.3108
5.4879	0.3133
5.5509	0.3162
5.613	0.3185
5.6742	0.3217
5.7346	0.3246
5.7941	0.3276
5.8529	0.3306
5.9108	0.3335
5.968	0.3357
6.0244	0.3382
6.0802	0.3409
6.1352	0.3435
6.1895	0.3462
6.2431	0.3487
6.2961	0.3505
6.3485	0.3534
6.4002	0.3559
6.4514	0.3582
6.5019	0.3616
6.5518	0.3639
6.6012	0.3668
6.65	0.3692
6.6983	0.3721
6.7461	0.3746
6.7933	0.3767
6.84	0.3791
6.8863	0.382
6.932	0.3842
6.9773	0.387
7.0221	0.3883
7.0664	0.3902
7.1103	0.3913
7.1538	0.393
7.1968	0.3952
7.2394	0.3974
7.2816	0.3997
7.3234	0.4024
7.3647	0.4047
7.4057	0.4069
7.4463	0.4086
7.4866	0.4105
7.5264	0.4124
7.5659	0.4139
7.6051	0.416
7.6439	0.4189
7.6823	0.4203
7.7204	0.4229
7.7582	0.4249
7.7957	0.4271
7.8328	0.4291
7.8696	0.4312
7.9061	0.4329
7.9424	0.4347
7.9783	0.4366
8.0139	0.4385
8.0492	0.4405
8.0842	0.4422
8.119	0.4444
8.1535	0.4456
8.1877	0.447
8.2216	0.4491
8.2553	0.4506
8.2887	0.4516
8.3219	0.4528
8.3548	0.4544
8.3875	0.4563
8.4199	0.4579
8.4521	0.4599
8.484	0.4616
8.5157	0.4629
8.5472	0.4646
8.5785	0.466
8.6095	0.4672
8.6403	0.4693
8.6709	0.4706
8.7013	0.4717
8.7315	0.4735
8.7614	0.4756
8.7912	0.4779
8.8208	0.4801
8.8501	0.4815
8.8793	0.4834
8.9082	0.4849
8.937	0.4857
8.9656	0.4872
8.994	0.4886
9.0222	0.4898
9.0502	0.4913
9.0781	0.493
9.1057	0.4939
9.1332	0.4951
9.1606	0.4968
9.1877	0.4982
9.2147	0.4999
9.2415	0.5012
9.2682	0.5027
9.2947	0.5041
9.321	0.506
9.3472	0.508
9.3732	0.5091
9.399	0.5113
9.4247	0.5126
9.4503	0.5134
9.4757	0.5152
9.501	0.5166
9.5261	0.5177
9.551	0.5188
9.5759	0.5207
9.6005	0.5216
9.6251	0.5225
9.6495	0.5242
9.6738	0.5255
9.6979	0.5269
9.7219	0.5281
9.7458	0.5295
9.7695	0.5314
9.7931	0.5328
9.8166	0.5348
9.84	0.5365
9.8632	0.5377
9.8863	0.5399
9.9093	0.541
9.9321	0.5423
9.9549	0.5433
9.9775	0.5443
10	0.546
10.022	0.5477
10.045	0.5489
10.067	0.55
10.089	0.5509
10.111	0.552
10.133	0.5537
10.154	0.5556
10.176	0.5575
10.198	0.5584
10.219	0.5598
10.24	0.5616
10.261	0.5626
10.282	0.5638
10.303	0.5654
10.324	0.5667
10.345	0.5686
10.366	0.5705
10.386	0.5716
10.407	0.5722
10.427	0.574
10.448	0.5755
10.468	0.5767
10.488	0.5778
10.508	0.5788
10.528	0.5799
10.548	0.5816
10.567	0.5827
10.587	0.5839
10.607	0.5849
10.626	0.586
10.646	0.5876
10.665	0.5886
10.684	0.5898
10.703	0.5911
10.722	0.5923
10.741	0.5934
10.76	0.5944
10.779	0.5957
10.798	0.5965
10.816	0.5975
10.835	0.5985
10.853	0.5999
10.872	0.6006
10.89	0.6015
10.908	0.6024
10.926	0.6038
10.945	0.6053
10.963	0.6069
10.981	0.6085
10.998	0.6098
11.016	0.6109
11.034	0.612
11.052	0.6129
11.069	0.6142
11.087	0.616
11.104	0.6174
11.122	0.6181
11.139	0.6195
11.156	0.6208
11.173	0.622
11.19	0.623
11.207	0.6243
11.224	0.6253
11.241	0.6275
11.258	0.6284
11.275	0.6293
11.292	0.6308
11.308	0.6316
11.325	0.6328
11.341	0.6337
11.358	0.6349
11.374	0.6355
11.391	0.6364
11.407	0.6378
11.423	0.6385
11.439	0.6396
11.455	0.6411
11.471	0.6426
11.487	0.6438
11.503	0.6449
11.519	0.6463
11.535	0.6479
11.551	0.6492
11.566	0.6503
11.582	0.6517
11.597	0.6529
11.613	0.6541
11.628	0.6548
11.644	0.6558
11.659	0.6564
11.674	0.6575
11.69	0.659
11.705	0.6605
11.72	0.6614
11.735	0.6626
11.75	0.6634
11.765	0.6655
11.78	0.6665
11.795	0.6679
11.81	0.669
11.824	0.6702
11.839	0.6712
11.854	0.6721
11.868	0.6735
11.883	0.6751
11.898	0.6765
11.912	0.6773
11.927	0.6785
11.941	0.6792
11.955	0.681
11.97	0.6819
11.984	0.6831
11.998	0.6842
12.012	0.6851
12.026	0.6868
12.04	0.6881
12.054	0.6899
12.068	0.6905
12.082	0.6913
12.096	0.6928
12.11	0.6944
12.124	0.6954
12.137	0.6969
12.151	0.6974
12.165	0.6994
12.178	0.7009
12.192	0.7019
12.205	0.7028
12.219	0.7042
12.232	0.706
12.246	0.7074
12.259	0.7089
12.273	0.7101
12.286	0.7108
12.299	0.7119
12.312	0.7133
12.325	0.7151
12.339	0.7164
12.352	0.7168
12.365	0.7176
12.378	0.719
12.391	0.7204
12.404	0.7215
12.416	0.7221
12.429	0.7229
12.442	0.7238
12.455	0.7253
12.468	0.7268
12.48	0.7276
12.493	0.7287
12.506	0.7296
12.518	0.7304
12.531	0.7318
12.543	0.733
12.556	0.7339
12.568	0.7348
12.581	0.7358
12.593	0.7373
12.605	0.7379
12.618	0.7387
12.63	0.7398
12.642	0.741
12.654	0.7422
12.667	0.7429
12.679	0.7438
12.691	0.7444
12.703	0.7458
12.715	0.7464
12.727	0.7475
12.739	0.7486
12.751	0.7494
12.763	0.7503
12.775	0.7516
12.786	0.7527
12.798	0.7535
12.81	0.7548
12.822	0.756
12.833	0.7571
12.845	0.758
12.857	0.7591
12.868	0.7606
12.88	0.7611
12.891	0.7622
12.903	0.7629
12.914	0.7635
12.926	0.7645
12.937	0.7654
12.949	0.7675
12.96	0.7685
12.971	0.7693
12.983	0.7707
12.994	0.772
13.005	0.7729
13.017	0.774
13.028	0.7746
13.039	0.7755
13.05	0.7764
13.061	0.7775
13.072	0.7785
13.083	0.7791
13.094	0.7802
13.105	0.7812
13.116	0.7822
13.127	0.7828
13.138	0.7841
13.149	0.785
13.16	0.7861
13.171	0.7877
13.181	0.7889
13.192	0.7901
13.203	0.7914
13.214	0.792
13.224	0.7934
13.235	0.7943
13.246	0.795
13.256	0.796
13.267	0.7972
13.278	0.7989
13.288	0.7999
13.299	0.8006
13.309	0.8016
13.32	0.8025
13.33	0.8034
13.34	0.8046
13.351	0.8052
13.361	0.8059
13.372	0.807
13.382	0.8078
13.392	0.8088
13.402	0.8102
13.413	0.8119
13.423	0.813
13.433	0.8138
13.443	0.8155
13.453	0.8165
13.463	0.8174
13.474	0.818
13.484	0.8186
13.494	0.8191
13.504	0.8204
13.514	0.8213
13.524	0.8222
13.534	0.8234
13.544	0.8242
13.554	0.8257
13.563	0.8263
13.573	0.8266
13.583	0.8282
13.593	0.8292
13.603	0.8304
13.613	0.8322
13.622	0.8339
13.632	0.8347
13.642	0.8352
13.652	0.836
13.661	0.837
13.671	0.8382
13.68	0.8391
13.69	0.8402
13.7	0.8411
13.709	0.8418
13.719	0.8422
13.728	0.843
13.738	0.8436
13.747	0.8448
13.757	0.8458
13.766	0.8467
13.776	0.8483
13.785	0.8486
13.794	0.8488
13.804	0.8495
13.813	0.851
13.822	0.8517
13.832	0.8523
13.841	0.8528
13.85	0.8535
13.86	0.8543
13.869	0.855
13.878	0.8558
13.887	0.8566
13.896	0.8571
13.905	0.8575
13.915	0.8585
13.924	0.8597
13.933	0.8607
13.942	0.8613
13.951	0.8622
13.96	0.863
13.969	0.8641
13.978	0.8654
13.987	0.8664
13.996	0.8674
14.005	0.8685
14.014	0.8692
14.023	0.8702
14.031	0.8707
14.04	0.8717
14.049	0.873
14.058	0.8736
14.067	0.8749
14.076	0.8762
14.084	0.877
14.093	0.8777
14.102	0.8781
14.111	0.8789
14.119	0.8796
14.128	0.8805
14.137	0.881
14.145	0.8817
14.154	0.8826
14.163	0.8835
14.171	0.8841
14.18	0.8848
14.188	0.8855
14.197	0.8861
14.205	0.8869
14.214	0.8874
14.222	0.8879
14.231	0.8885
14.239	0.8892
14.248	0.8894
14.256	0.8905
14.265	0.8913
14.273	0.892
14.281	0.8923
14.29	0.8931
14.298	0.8938
14.307	0.8943
14.315	0.8947
14.323	0.8951
14.331	0.8959
14.34	0.8965
14.348	0.8974
14.356	0.8982
14.364	0.8988
14.373	0.8992
14.381	0.9
14.389	0.9006
14.397	0.9012
14.405	0.9019
14.413	0.9024
14.422	0.9031
14.43	0.9037
14.438	0.9044
14.446	0.9056
14.454	0.9063
14.462	0.9076
14.47	0.9091
14.478	0.9097
14.486	0.9102
14.494	0.911
14.502	0.9121
14.51	0.9123
14.518	0.9128
14.526	0.9141
14.534	0.9148
14.542	0.9151
14.549	0.9156
14.557	0.9164
14.565	0.9172
14.573	0.9175
14.581	0.9179
14.589	0.9185
14.596	0.9191
14.604	0.9199
14.612	0.9201
14.62	0.921
14.627	0.9215
14.635	0.9221
14.643	0.9226
14.651	0.9233
14.658	0.9236
14.666	0.9239
14.674	0.9242
14.681	0.9252
14.689	0.9258
14.697	0.926
14.704	0.9266
14.712	0.9272
14.719	0.9275
14.727	0.9281
14.734	0.9285
14.742	0.929
14.75	0.9294
14.757	0.9299
14.765	0.9305
14.772	0.9318
14.78	0.9323
14.787	0.9327
14.794	0.9334
14.802	0.934
14.809	0.9343
14.817	0.9347
14.824	0.9356
14.831	0.9363
14.839	0.9365
14.846	0.937
14.854	0.9374
14.861	0.9379
14.868	0.9388
14.876	0.9395
14.883	0.9401
14.89	0.9409
14.897	0.9416
14.905	0.942
14.912	0.943
14.919	0.9432
14.926	0.9437
14.934	0.944
14.941	0.9445
14.948	0.9456
14.955	0.9461
14.962	0.947
14.969	0.9475
14.977	0.9478
14.984	0.9484
14.991	0.949
14.998	0.9495
15.005	0.9502
15.012	0.9507
15.019	0.9509
15.026	0.9518
15.033	0.9521
15.04	0.9524
15.047	0.9529
15.054	0.9533
15.061	0.9537
15.068	0.9543
15.075	0.9544
15.082	0.9548
15.089	0.9552
15.096	0.9561
15.103	0.9564
15.11	0.9567
15.117	0.9571
15.124	0.9579
15.131	0.9582
15.138	0.9585
15.145	0.9588
15.152	0.9591
15.158	0.9596
15.165	0.9597
15.172	0.9599
15.179	0.9604
15.186	0.9606
15.192	0.9611
15.199	0.9616
15.206	0.9621
15.213	0.9622
15.22	0.9624
15.226	0.9626
15.233	0.9629
15.24	0.9636
15.246	0.9638
15.253	0.964
15.26	0.9646
15.267	0.9652
15.273	0.9656
15.28	0.9662
15.287	0.9668
15.293	0.9673
15.3	0.9675
15.306	0.9678
15.313	0.9679
15.32	0.9682
15.326	0.9685
15.333	0.9688
15.339	0.9689
15.346	0.9699
15.352	0.9707
15.359	0.9711
15.366	0.9713
15.372	0.9718
15.379	0.9718
15.385	0.9723
15.392	0.9727
15.398	0.9728
15.405	0.9731
15.411	0.9736
15.417	0.9739
15.424	0.9742
15.43	0.9745
15.437	0.9746
15.443	0.9748
15.45	0.9753
15.456	0.9757
15.462	0.9762
15.469	0.9763
15.475	0.9766
15.481	0.9768
15.488	0.9769
15.494	0.977
15.5	0.9774
15.507	0.9775
15.513	0.9776
15.519	0.9777
15.526	0.9783
15.532	0.9786
15.538	0.9786
15.545	0.979
15.551	0.9791
15.557	0.9793
15.563	0.9795
15.57	0.9798
15.576	0.98
15.582	0.9804
15.588	0.9805
15.594	0.9807
15.601	0.981
15.607	0.9813
15.613	0.9817
15.619	0.9819
15.625	0.9822
15.631	0.9824
15.637	0.9829
15.644	0.9833
15.65	0.9834
15.656	0.9835
15.662	0.9837
15.668	0.9839
15.674	0.9845
15.68	0.9847
15.686	0.9848
15.692	0.985
15.698	0.985
15.704	0.9851
15.71	0.9855
15.716	0.9856
15.722	0.9857
15.728	0.9857
15.734	0.986
15.74	0.9861
15.746	0.9862
15.752	0.9864
15.758	0.9868
15.764	0.9869
15.77	0.987
15.776	0.9873
15.782	0.9875
15.788	0.9877
15.794	0.9879
15.8	0.9879
15.806	0.9881
15.812	0.9883
15.818	0.9884
15.823	0.9886
15.829	0.9888
15.835	0.9889
15.841	0.9891
15.847	0.9892
15.853	0.9892
15.859	0.9893
15.864	0.9895
15.87	0.9898
15.876	0.9899
15.882	0.9901
15.888	0.9904
15.893	0.9906
15.899	0.9907
15.905	0.9907
15.911	0.9908
15.916	0.9911
15.922	0.9912
15.928	0.9912
15.934	0.9914
15.939	0.9914
15.945	0.9916
15.951	0.9917
15.956	0.992
15.962	0.9921
15.968	0.9921
15.974	0.9922
15.979	0.9923
15.985	0.9923
15.991	0.9925
15.996	0.9926
16.002	0.9926
16.007	0.9926
16.013	0.9929
16.019	0.9929
16.024	0.9932
16.03	0.9933
16.036	0.9935
16.041	0.9935
16.047	0.9936
16.052	0.9939
16.058	0.9941
16.063	0.9941
16.069	0.9942
16.074	0.9943
16.08	0.9944
16.086	0.9944
16.091	0.9946
16.097	0.9947
16.102	0.9947
16.108	0.9947
16.113	0.9947
16.119	0.995
16.124	0.9952
16.13	0.9954
16.135	0.9956
16.141	0.9956
16.146	0.996
16.151	0.9961
16.157	0.9963
16.162	0.9963
16.168	0.9965
16.173	0.9965
16.179	0.9966
16.184	0.9966
16.189	0.9967
16.195	0.9968
16.2	0.9968
16.206	0.9968
16.211	0.9968
16.216	0.9968
16.222	0.9969
16.227	0.997
16.232	0.9971
16.238	0.9972
16.243	0.9972
16.248	0.9973
16.254	0.9973
16.259	0.9976
16.264	0.9977
16.27	0.9977
16.275	0.9977
16.28	0.9977
16.285	0.9977
16.291	0.9977
16.296	0.9977
16.301	0.9977
16.307	0.9977
16.312	0.9978
16.317	0.9979
16.322	0.9979
16.328	0.9979
16.333	0.998
16.338	0.998
16.343	0.998
16.348	0.998
16.354	0.9981
16.359	0.9981
16.364	0.9981
16.369	0.9981
16.374	0.9982
16.38	0.9983
16.385	0.9983
16.39	0.9983
16.395	0.9984
16.4	0.9984
16.405	0.9984
16.41	0.9985
16.416	0.9985
16.421	0.9985
16.426	0.9985
16.431	0.9985
16.436	0.9985
16.441	0.9985
16.446	0.9985
16.451	0.9985
16.456	0.9986
16.461	0.9986
16.466	0.9986
16.472	0.9986
16.477	0.9986
16.482	0.9987
16.487	0.9989
16.492	0.999
16.497	0.9991
16.502	0.9991
16.507	0.9991
16.512	0.9991
16.517	0.9991
16.522	0.9991
16.527	0.9991
16.532	0.9991
16.537	0.9991
16.542	0.9991
16.547	0.9991
16.552	0.9991
16.557	0.9991
16.562	0.9991
16.567	0.9992
16.572	0.9992
16.576	0.9992
16.581	0.9992
16.586	0.9992
16.591	0.9992
16.596	0.9992
16.601	0.9992
16.606	0.9992
16.611	0.9992
16.616	0.9992
16.621	0.9992
16.626	0.9992
16.63	0.9992
16.635	0.9992
16.64	0.9992
16.645	0.9992
16.65	0.9992
16.655	0.9992
16.66	0.9993
16.664	0.9993
16.669	0.9993
16.674	0.9993
16.679	0.9993
16.684	0.9994
16.689	0.9994
16.693	0.9994
16.698	0.9994
16.703	0.9994
16.708	0.9994
16.713	0.9994
16.717	0.9994
16.722	0.9994
16.727	0.9994
16.732	0.9994
16.736	0.9994
16.741	0.9995
16.746	0.9995
16.751	0.9995
16.755	0.9995
16.76	0.9996
16.765	0.9996
16.77	0.9996
16.774	0.9996
16.779	0.9996
16.784	0.9996
16.789	0.9996
16.793	0.9996
16.798	0.9996
16.803	0.9996
16.807	0.9996
16.812	0.9997
16.817	0.9997
16.821	0.9997
16.826	0.9997
16.831	0.9997
16.835	0.9997
16.84	0.9998
16.845	0.9998
16.849	0.9998
16.854	0.9998
16.858	0.9998
16.863	0.9998
16.868	0.9998
16.872	0.9998
16.877	0.9998
16.882	0.9998
16.886	0.9998
16.891	0.9998
16.895	0.9998
16.9	0.9998
16.905	0.9998
16.909	0.9998
16.914	0.9998
16.918	0.9998
16.923	0.9998
16.927	0.9998
16.932	0.9998
16.936	0.9998
16.941	0.9998
16.946	0.9998
16.95	0.9998
16.955	0.9998
16.959	0.9998
16.964	0.9998
16.968	0.9998
16.973	0.9999
16.977	0.9999
16.982	0.9999
16.986	0.9999
16.991	0.9999
16.995	0.9999
17	0.9999
17.004	0.9999
17.009	0.9999
17.013	0.9999
17.018	0.9999
17.022	0.9999
17.026	0.9999
17.031	0.9999
17.035	0.9999
17.04	0.9999
17.044	0.9999
17.049	0.9999
17.053	0.9999
17.057	0.9999
17.062	0.9999
17.066	0.9999
17.071	0.9999
17.075	0.9999
17.08	0.9999
17.084	0.9999
17.088	0.9999
17.093	0.9999
17.097	0.9999
17.101	0.9999
17.106	0.9999
17.11	0.9999
17.115	0.9999
17.119	0.9999
17.123	0.9999
17.128	0.9999
17.132	0.9999
17.136	0.9999
17.141	0.9999
17.145	0.9999
17.149	0.9999
17.154	0.9999
17.158	0.9999
17.162	1


==> figs/datFiles/fig16-line2.dat <==
5.9049	0.0002
5.9102	0.0002
5.9156	0.0002
5.9209	0.0002
5.9263	0.0002
5.9316	0.0002
5.9369	0.0002
5.9423	0.0002
5.9476	0.0002
5.9529	0.0002
5.9582	0.0003
5.9635	0.0003
5.9688	0.0003
5.9741	0.0003
5.9793	0.0003
5.9846	0.0003
5.9899	0.0003
5.9951	0.0003
6.0004	0.0003
6.0056	0.0003
6.0109	0.0003
6.0161	0.0003
6.0213	0.0003
6.0265	0.0003
6.0317	0.0003
6.037	0.0003
6.0422	0.0004
6.0473	0.0004
6.0525	0.0004
6.0577	0.0004
6.0629	0.0004
6.0681	0.0004
6.0732	0.0004
6.0784	0.0004
6.0835	0.0004
6.0887	0.0004
6.0938	0.0004
6.099	0.0004
6.1041	0.0004
6.1092	0.0004
6.1143	0.0005
6.1194	0.0005
6.1245	0.0005
6.1296	0.0005
6.1347	0.0005
6.1398	0.0005
6.1449	0.0005
6.15	0.0005
6.155	0.0006
6.1601	0.0006
6.1651	0.0006
6.1702	0.0007
6.1752	0.0007
6.1803	0.0008
6.1853	0.0008
6.1903	0.0008
6.1953	0.0008
6.2004	0.0009
6.2054	0.0009
6.2104	0.001
6.2154	0.0011
6.2204	0.0011
6.2253	0.0013
6.2303	0.0014
6.2353	0.0014
6.2403	0.0014
6.2452	0.0015
6.2502	0.0017
6.2551	0.0018
6.2601	0.0018
6.265	0.0018
6.27	0.0019
6.2749	0.002
6.2798	0.002
6.2847	0.002
6.2896	0.0021
6.2946	0.0022
6.2995	0.0023
6.3044	0.0023
6.3092	0.0023
6.3141	0.0023
6.319	0.0025
6.3239	0.0025
6.3288	0.0027
6.3336	0.0027
6.3385	0.0027
6.3433	0.0028
6.3482	0.0029
6.353	0.003
6.3578	0.003
6.3627	0.0031
6.3675	0.0031
6.3723	0.0031
6.3771	0.0033
6.3819	0.0034
6.3868	0.0035
6.3915	0.0036
6.3963	0.0038
6.4011	0.0041
6.4059	0.0042
6.4107	0.0044
6.4155	0.0045
6.4202	0.0046
6.425	0.0047
6.4297	0.0048
6.4345	0.0048
6.4392	0.005
6.444	0.0051
6.4487	0.0054
6.4535	0.0056
6.4582	0.0056
6.4629	0.0056
6.4676	0.0056
6.4723	0.0058
6.477	0.0059
6.4817	0.006
6.4864	0.006
6.4911	0.0061
6.4958	0.0063
6.5005	0.0064
6.5052	0.0065
6.5098	0.0068
6.5145	0.007
6.5191	0.0074
6.5238	0.0074
6.5284	0.0076
6.5331	0.0078
6.5377	0.0082
6.5424	0.0083
6.547	0.0086
6.5516	0.0089
6.5562	0.009
6.5609	0.0094
6.5655	0.0096
6.5701	0.0096
6.5747	0.0099
6.5793	0.0102
6.5839	0.0105
6.5884	0.0107
6.593	0.0109
6.5976	0.0115
6.6022	0.0121
6.6067	0.0122
6.6113	0.0123
6.6159	0.0127
6.6204	0.0128
6.625	0.0129
6.6295	0.0132
6.634	0.0135
6.6386	0.0138
6.6431	0.0144
6.6476	0.0148
6.6521	0.0148
6.6567	0.0152
6.6612	0.0152
6.6657	0.0156
6.6702	0.0162
6.6747	0.0163
6.6792	0.0165
6.6836	0.0166
6.6881	0.017
6.6926	0.0174
6.6971	0.0178
6.7015	0.0181
6.706	0.0184
6.7105	0.0187
6.7149	0.0189
6.7194	0.0193
6.7238	0.0195
6.7283	0.0197
6.7327	0.0202
6.7371	0.0208
6.7415	0.0211
6.746	0.0214
6.7504	0.0214
6.7548	0.0218
6.7592	0.0219
6.7636	0.0223
6.768	0.0228
6.7724	0.0232
6.7768	0.0236
6.7812	0.0238
6.7856	0.0243
6.7899	0.0246
6.7943	0.0249
6.7987	0.0256
6.8031	0.0261
6.8074	0.0263
6.8118	0.0266
6.8161	0.027
6.8205	0.0272
6.8248	0.0281
6.8291	0.0285
6.8335	0.0289
6.8378	0.0296
6.8421	0.0299
6.8465	0.0309
6.8508	0.0314
6.8551	0.032
6.8594	0.0327
6.8637	0.0337
6.868	0.0342
6.8723	0.0346
6.8766	0.0351
6.8809	0.0359
6.8852	0.0365
6.8894	0.0371
6.8937	0.0374
6.898	0.0377
6.9022	0.0385
6.9065	0.0389
6.9108	0.0392
6.915	0.0398
6.9193	0.0407
6.9235	0.0411
6.9278	0.0424
6.932	0.0432
6.9362	0.0442
6.9405	0.0447
6.9447	0.0452
6.9489	0.0458
6.9531	0.0464
6.9573	0.0473
6.9615	0.0477
6.9657	0.0488
6.9699	0.0495
6.9741	0.0504
6.9783	0.0509
6.9825	0.0515
6.9867	0.0517
6.9909	0.0524
6.995	0.0532
6.9992	0.0537
7.0034	0.054
7.0076	0.0547
7.0117	0.0556
7.0159	0.0565
7.02	0.0571
7.0242	0.0578
7.0283	0.0587
7.0325	0.0594
7.0366	0.06
7.0407	0.0612
7.0448	0.0618
7.049	0.0626
7.0531	0.0634
7.0572	0.0645
7.0613	0.0653
7.0654	0.0662
7.0695	0.067
7.0736	0.0681
7.0777	0.0685
7.0818	0.0694
7.0859	0.0704
7.09	0.0716
7.0941	0.0724
7.0982	0.0735
7.1022	0.0741
7.1063	0.0753
7.1104	0.0769
7.1144	0.0781
7.1185	0.0791
7.1225	0.0798
7.1266	0.0801
7.1306	0.0812
7.1347	0.0823
7.1387	0.0836
7.1428	0.0846
7.1468	0.0859
7.1508	0.0874
7.1548	0.089
7.1589	0.0904
7.1629	0.0914
7.1669	0.0928
7.1709	0.0937
7.1749	0.0951
7.1789	0.0966
7.1829	0.0975
7.1869	0.0981
7.1909	0.099
7.1949	0.0997
7.1989	0.1012
7.2029	0.1022
7.2068	0.1031
7.2108	0.1044
7.2148	0.1054
7.2187	0.107
7.2227	0.1079
7.2267	0.1087
7.2306	0.1098
7.2346	0.1107
7.2385	0.1122
7.2425	0.1132
7.2464	0.1149
7.2503	0.1166
7.2543	0.1182
7.2582	0.1195
7.2621	0.1208
7.2661	0.1221
7.27	0.1235
7.2739	0.1251
7.2778	0.1268
7.2817	0.1285
7.2856	0.1296
7.2895	0.131
7.2934	0.1328
7.2973	0.1337
7.3012	0.1351
7.3051	0.136
7.309	0.1379
7.3129	0.1389
7.3167	0.1409
7.3206	0.1423
7.3245	0.1438
7.3283	0.1455
7.3322	0.1467
7.3361	0.1483
7.3399	0.151
7.3438	0.1517
7.3476	0.1533
7.3515	0.1549
7.3553	0.1564
7.3592	0.1584
7.363	0.1599
7.3668	0.1612
7.3707	0.1632
7.3745	0.1649
7.3783	0.1661
7.3821	0.1675
7.3859	0.1687
7.3898	0.1696
7.3936	0.1709
7.3974	0.1723
7.4012	0.1738
7.405	0.1755
7.4088	0.1773
7.4126	0.1788
7.4163	0.1799
7.4201	0.1808
7.4239	0.1823
7.4277	0.1842
7.4315	0.1863
7.4352	0.1878
7.439	0.1894
7.4428	0.1905
7.4465	0.1926
7.4503	0.1949
7.4541	0.1967
7.4578	0.1986
7.4616	0.2003
7.4653	0.2025
7.4691	0.205
7.4728	0.2063
7.4765	0.208
7.4803	0.2097
7.484	0.2108
7.4877	0.2131
7.4915	0.2151
7.4952	0.217
7.4989	0.2186
7.5026	0.2202
7.5063	0.2221
7.51	0.224
7.5137	0.2256
7.5174	0.2264
7.5211	0.2281
7.5248	0.2303
7.5285	0.2323
7.5322	0.2347
7.5359	0.2363
7.5396	0.2382
7.5433	0.2401
7.5469	0.242
7.5506	0.2452
7.5543	0.2461
7.558	0.2478
7.5616	0.2494
7.5653	0.2519
7.5689	0.2537
7.5726	0.2555
7.5762	0.2572
7.5799	0.2592
7.5835	0.2619
7.5872	0.2629
7.5908	0.2654
7.5945	0.2683
7.5981	0.2702
7.6017	0.2729
7.6054	0.2762
7.609	0.2776
7.6126	0.2802
7.6162	0.2822
7.6198	0.2848
7.6234	0.2874
7.6271	0.289
7.6307	0.2918
7.6343	0.2932
7.6379	0.2954
7.6415	0.2967
7.6451	0.2985
7.6487	0.3005
7.6522	0.3022
7.6558	0.3042
7.6594	0.3072
7.663	0.3093
7.6666	0.3112
7.6701	0.3138
7.6737	0.3161
7.6773	0.3183
7.6808	0.3204
7.6844	0.3221
7.688	0.3241
7.6915	0.3261
7.6951	0.3279
7.6986	0.3302
7.7022	0.3322
7.7057	0.3339
7.7093	0.3357
7.7128	0.3379
7.7163	0.3404
7.7199	0.3429
7.7234	0.3448
7.7269	0.3478
7.7305	0.3508
7.734	0.3526
7.7375	0.3547
7.741	0.3572
7.7445	0.3606
7.748	0.3628
7.7516	0.3649
7.7551	0.3677
7.7586	0.3704
7.7621	0.3717
7.7656	0.3746
7.769	0.3768
7.7725	0.3791
7.776	0.3819
7.7795	0.3831
7.783	0.3861
7.7865	0.3888
7.79	0.3922
7.7934	0.3943
7.7969	0.3973
7.8004	0.3995
7.8038	0.402
7.8073	0.4045
7.8108	0.4059
7.8142	0.4078
7.8177	0.4098
7.8211	0.4118
7.8246	0.4151
7.828	0.417
7.8315	0.4199
7.8349	0.4224
7.8383	0.4252
7.8418	0.4272
7.8452	0.4285
7.8486	0.4308
7.8521	0.4334
7.8555	0.436
7.8589	0.438
7.8623	0.4411
7.8657	0.4443
7.8692	0.4472
7.8726	0.4492
7.876	0.4518
7.8794	0.4537
7.8828	0.4572
7.8862	0.4585
7.8896	0.4604
7.893	0.4627
7.8964	0.4647
7.8998	0.4675
7.9032	0.4693
7.9065	0.4723
7.9099	0.4746
7.9133	0.4774
7.9167	0.4799
7.9201	0.4827
7.9234	0.4847
7.9268	0.4867
7.9302	0.4892
7.9335	0.492
7.9369	0.4948
7.9402	0.4972
7.9436	0.4991
7.947	0.5011
7.9503	0.5042
7.9537	0.5062
7.957	0.5076
7.9603	0.5105
7.9637	0.514
7.967	0.5161
7.9704	0.5193
7.9737	0.5217
7.977	0.525
7.9803	0.5278
7.9837	0.53
7.987	0.533
7.9903	0.5352
7.9936	0.5377
7.997	0.5394
8.0003	0.5419
8.0036	0.544
8.0069	0.5468
8.0102	0.5486
8.0135	0.5508
8.0168	0.553
8.0201	0.5548
8.0234	0.5561
8.0267	0.5585
8.03	0.5607
8.0333	0.5625
8.0365	0.5653
8.0398	0.567
8.0431	0.57
8.0464	0.5723
8.0497	0.5745
8.0529	0.577
8.0562	0.5795
8.0595	0.5821
8.0627	0.5845
8.066	0.5873
8.0692	0.5893
8.0725	0.5916
8.0758	0.5931
8.079	0.5957
8.0823	0.5981
8.0855	0.6006
8.0888	0.6025
8.092	0.6039
8.0952	0.606
8.0985	0.6088
8.1017	0.6113
8.105	0.6133
8.1082	0.6163
8.1114	0.6183
8.1146	0.6216
8.1179	0.6231
8.1211	0.625
8.1243	0.6268
8.1275	0.6289
8.1307	0.6312
8.1339	0.6335
8.1372	0.6353
8.1404	0.6375
8.1436	0.64
8.1468	0.6418
8.15	0.6442
8.1532	0.6464
8.1564	0.6487
8.1596	0.6511
8.1627	0.6536
8.1659	0.6558
8.1691	0.6584
8.1723	0.6607
8.1755	0.6627
8.1787	0.6647
8.1818	0.6666
8.185	0.6689
8.1882	0.6708
8.1914	0.6738
8.1945	0.6765
8.1977	0.679
8.2009	0.6808
8.204	0.6831
8.2072	0.6849
8.2103	0.6869
8.2135	0.6885
8.2166	0.6898
8.2198	0.6916
8.2229	0.6941
8.2261	0.6959
8.2292	0.6973
8.2324	0.6999
8.2355	0.7029
8.2386	0.7061
8.2418	0.7089
8.2449	0.7116
8.248	0.713
8.2512	0.7147
8.2543	0.7171
8.2574	0.7184
8.2605	0.7202
8.2636	0.7225
8.2668	0.7245
8.2699	0.7266
8.273	0.7287
8.2761	0.7311
8.2792	0.734
8.2823	0.7363
8.2854	0.738
8.2885	0.7404
8.2916	0.7417
8.2947	0.7435
8.2978	0.7451
8.3009	0.748
8.304	0.7502
8.3071	0.7528
8.3101	0.7555
8.3132	0.7575
8.3163	0.7587
8.3194	0.7611
8.3225	0.7631
8.3255	0.7647
8.3286	0.767
8.3317	0.7695
8.3347	0.7713
8.3378	0.7739
8.3409	0.7753
8.3439	0.7775
8.347	0.7791
8.35	0.7808
8.3531	0.7816
8.3561	0.7832
8.3592	0.7843
8.3622	0.7862
8.3653	0.7878
8.3683	0.7897
8.3714	0.7913
8.3744	0.7931
8.3774	0.7944
8.3805	0.7958
8.3835	0.7974
8.3865	0.7995
8.3896	0.8009
8.3926	0.8024
8.3956	0.8044
8.3986	0.8057
8.4017	0.8074
8.4047	0.8095
8.4077	0.8113
8.4107	0.8131
8.4137	0.8143
8.4167	0.8159
8.4197	0.8177
8.4227	0.8194
8.4257	0.8206
8.4287	0.823
8.4317	0.8244
8.4347	0.8262
8.4377	0.8277
8.4407	0.8292
8.4437	0.8305
8.4467	0.8324
8.4497	0.8337
8.4527	0.8352
8.4557	0.8368
8.4586	0.8385
8.4616	0.8399
8.4646	0.8419
8.4676	0.8431
8.4705	0.8449
8.4735	0.846
8.4765	0.847
8.4795	0.848
8.4824	0.8492
8.4854	0.8507
8.4883	0.8526
8.4913	0.8541
8.4943	0.8557
8.4972	0.857
8.5002	0.8583
8.5031	0.8592
8.5061	0.8604
8.509	0.8615
8.512	0.863
8.5149	0.8636
8.5178	0.8651
8.5208	0.8665
8.5237	0.8677
8.5266	0.869
8.5296	0.8706
8.5325	0.8719
8.5354	0.873
8.5384	0.8743
8.5413	0.8755
8.5442	0.8764
8.5471	0.8781
8.55	0.8795
8.553	0.8812
8.5559	0.8829
8.5588	0.8843
8.5617	0.8857
8.5646	0.8872
8.5675	0.8891
8.5704	0.89
8.5733	0.8915
8.5762	0.8921
8.5791	0.8931
8.582	0.8947
8.5849	0.8962
8.5878	0.8974
8.5907	0.8984
8.5936	0.8998
8.5965	0.9014
8.5994	0.9028
8.6022	0.904
8.6051	0.9055
8.608	0.9068
8.6109	0.9078
8.6138	0.9092
8.6166	0.9102
8.6195	0.9113
8.6224	0.9119
8.6252	0.9126
8.6281	0.9146
8.631	0.9161
8.6338	0.917
8.6367	0.9185
8.6396	0.9195
8.6424	0.9211
8.6453	0.9221
8.6481	0.9234
8.651	0.9248
8.6538	0.9256
8.6567	0.9264
8.6595	0.9279
8.6624	0.9282
8.6652	0.9298
8.668	0.9306
8.6709	0.9316
8.6737	0.9324
8.6766	0.9336
8.6794	0.9346
8.6822	0.9357
8.6851	0.9362
8.6879	0.9368
8.6907	0.9375
8.6935	0.9387
8.6963	0.9396
8.6992	0.9402
8.702	0.9413
8.7048	0.943
8.7076	0.9435
8.7104	0.9437
8.7132	0.9451
8.7161	0.9461
8.7189	0.9469
8.7217	0.9474
8.7245	0.9479
8.7273	0.9487
8.7301	0.9489
8.7329	0.9495
8.7357	0.9507
8.7385	0.9511
8.7413	0.9519
8.744	0.9527
8.7468	0.9535
8.7496	0.9543
8.7524	0.955
8.7552	0.9556
8.758	0.9562
8.7607	0.9567
8.7635	0.957
8.7663	0.958
8.7691	0.9586
8.7719	0.96
8.7746	0.9608
8.7774	0.9616
8.7802	0.9627
8.7829	0.9631
8.7857	0.9637
8.7885	0.9643
8.7912	0.9651
8.794	0.9655
8.7967	0.9662
8.7995	0.9666
8.8022	0.9674
8.805	0.9677
8.8077	0.9682
8.8105	0.9689
8.8132	0.9693
8.816	0.97
8.8187	0.9705
8.8215	0.9709
8.8242	0.971
8.8269	0.9714
8.8297	0.9721
8.8324	0.973
8.8352	0.9733
8.8379	0.9737
8.8406	0.974
8.8433	0.9744
8.8461	0.975
8.8488	0.9754
8.8515	0.9755
8.8542	0.9759
8.857	0.9761
8.8597	0.9767
8.8624	0.9768
8.8651	0.9772
8.8678	0.9777
8.8705	0.978
8.8732	0.9783
8.8759	0.9788
8.8786	0.9792
8.8814	0.9796
8.8841	0.9801
8.8868	0.9806
8.8895	0.9808
8.8922	0.9811
8.8948	0.9813
8.8975	0.9816
8.9002	0.9822
8.9029	0.9825
8.9056	0.9827
8.9083	0.9833
8.911	0.9835
8.9137	0.984
8.9164	0.9843
8.919	0.9852
8.9217	0.9855
8.9244	0.9857
8.9271	0.9859
8.9297	0.9862
8.9324	0.9862
8.9351	0.9867
8.9378	0.987
8.9404	0.9871
8.9431	0.9874
8.9458	0.9876
8.9484	0.9876
8.9511	0.9877
8.9537	0.9878
8.9564	0.9881
8.959	0.9883
8.9617	0.9885
8.9644	0.9888
8.967	0.9892
8.9697	0.9893
8.9723	0.9893
8.975	0.9897
8.9776	0.9897
8.9802	0.99
8.9829	0.9906
8.9855	0.991
8.9882	0.9913
8.9908	0.9915
8.9934	0.9916
8.9961	0.9917
8.9987	0.9917
9.0013	0.9917
9.004	0.9918
9.0066	0.9921
9.0092	0.9922
9.0118	0.9923
9.0145	0.9925
9.0171	0.9928
9.0197	0.993
9.0223	0.9933
9.0249	0.9933
9.0275	0.9935
9.0302	0.9938
9.0328	0.9938
9.0354	0.9942
9.038	0.9946
9.0406	0.9948
9.0432	0.9949
9.0458	0.9949
9.0484	0.9952
9.051	0.9953
9.0536	0.9956
9.0562	0.9957
9.0588	0.9958
9.0614	0.996
9.064	0.996
9.0666	0.996
9.0692	0.9962
9.0718	0.9962
9.0743	0.9964
9.0769	0.9965
9.0795	0.9966
9.0821	0.9966
9.0847	0.9966
9.0872	0.9966
9.0898	0.9967
9.0924	0.9968
9.095	0.9969
9.0975	0.9969
9.1001	0.997
9.1027	0.9971
9.1053	0.9971
9.1078	0.9972
9.1104	0.9972
9.113	0.9973
9.1155	0.9974
9.1181	0.9975
9.1206	0.9975
9.1232	0.9976
9.1257	0.9976
9.1283	0.9977
9.1309	0.9977
9.1334	0.9978
9.136	0.998
9.1385	0.9981
9.1411	0.9981
9.1436	0.9981
9.1461	0.9982
9.1487	0.9982
9.1512	0.9982
9.1538	0.9982
9.1563	0.9982
9.1588	0.9983
9.1614	0.9983
9.1639	0.9983
9.1664	0.9983
9.169	0.9983
9.1715	0.9985
9.174	0.9985
9.1766	0.9985
9.1791	0.9985
9.1816	0.9985
9.1841	0.9985
9.1866	0.9986
9.1892	0.9986
9.1917	0.9986
9.1942	0.9986
9.1967	0.9988
9.1992	0.9988
9.2017	0.9989
9.2043	0.9989
9.2068	0.9989
9.2093	0.999
9.2118	0.9991
9.2143	0.9991
9.2168	0.9991
9.2193	0.9992
9.2218	0.9992
9.2243	0.9992
9.2268	0.9992
9.2293	0.9992
9.2318	0.9992
9.2343	0.9992
9.2368	0.9992
9.2392	0.9992
9.2417	0.9992
9.2442	0.9993
9.2467	0.9993
9.2492	0.9993
9.2517	0.9993
9.2542	0.9993
9.2566	0.9993
9.2591	0.9993
9.2616	0.9994
9.2641	0.9994
9.2665	0.9995
9.269	0.9995
9.2715	0.9995
9.274	0.9995
9.2764	0.9995
9.2789	0.9995
9.2814	0.9995
9.2838	0.9996
9.2863	0.9996
9.2887	0.9996
9.2912	0.9996
9.2937	0.9996
9.2961	0.9997
9.2986	0.9997
9.301	0.9997
9.3035	0.9997
9.3059	0.9997
9.3084	0.9997
9.3108	0.9997
9.3133	0.9997
9.3157	0.9997
9.3182	0.9997
9.3206	0.9997
9.3231	0.9997
9.3255	0.9997
9.3279	0.9997
9.3304	0.9997
9.3328	0.9997
9.3353	0.9997
9.3377	0.9997
9.3401	0.9997
9.3426	0.9997
9.345	0.9997
9.3474	0.9997
9.3498	0.9997
9.3523	0.9997
9.3547	0.9997
9.3571	0.9997
9.3595	0.9997
9.362	0.9997
9.3644	0.9997
9.3668	0.9997
9.3692	0.9997
9.3716	0.9998
9.374	0.9998
9.3765	0.9998
9.3789	0.9999
9.3813	0.9999
9.3837	0.9999
9.3861	0.9999
9.3885	0.9999
9.3909	0.9999
9.3933	0.9999
9.3957	1


==> figs/datFiles/fig16-line3.dat <==
5.9379	0.0001
5.9424	0.0001
5.9468	0.0001
5.9513	0.0001
5.9557	0.0001
5.9602	0.0001
5.9646	0.0001
5.969	0.0001
5.9735	0.0001
5.9779	0.0001
5.9823	0.0001
5.9868	0.0001
5.9912	0.0001
5.9956	0.0001
6	0.0001
6.0044	0.0001
6.0088	0.0001
6.0132	0.0001
6.0176	0.0001
6.022	0.0001
6.0263	0.0001
6.0307	0.0001
6.0351	0.0001
6.0394	0.0001
6.0438	0.0001
6.0482	0.0001
6.0525	0.0001
6.0569	0.0001
6.0612	0.0001
6.0656	0.0002
6.0699	0.0002
6.0742	0.0003
6.0785	0.0003
6.0829	0.0003
6.0872	0.0003
6.0915	0.0003
6.0958	0.0003
6.1001	0.0003
6.1044	0.0003
6.1087	0.0003
6.113	0.0003
6.1173	0.0003
6.1216	0.0003
6.1259	0.0003
6.1301	0.0003
6.1344	0.0003
6.1387	0.0003
6.1429	0.0003
6.1472	0.0004
6.1515	0.0004
6.1557	0.0004
6.16	0.0004
6.1642	0.0004
6.1684	0.0004
6.1727	0.0007
6.1769	0.0008
6.1811	0.0009
6.1854	0.001
6.1896	0.001
6.1938	0.001
6.198	0.001
6.2022	0.001
6.2064	0.0011
6.2106	0.0011
6.2148	0.0011
6.219	0.0011
6.2232	0.0011
6.2274	0.0012
6.2315	0.0012
6.2357	0.0013
6.2399	0.0013
6.244	0.0013
6.2482	0.0013
6.2524	0.0013
6.2565	0.0013
6.2607	0.0015
6.2648	0.0015
6.2689	0.0015
6.2731	0.0015
6.2772	0.0016
6.2813	0.0016
6.2855	0.0016
6.2896	0.0018
6.2937	0.0018
6.2978	0.002
6.3019	0.002
6.306	0.002
6.3101	0.0022
6.3142	0.0023
6.3183	0.0024
6.3224	0.0024
6.3265	0.0024
6.3306	0.0024
6.3347	0.0024
6.3388	0.0024
6.3428	0.0024
6.3469	0.0024
6.351	0.0026
6.355	0.0027
6.3591	0.0028
6.3631	0.0029
6.3672	0.0029
6.3712	0.003
6.3753	0.003
6.3793	0.0031
6.3833	0.0033
6.3874	0.0034
6.3914	0.0036
6.3954	0.0036
6.3994	0.0039
6.4035	0.0039
6.4075	0.004
6.4115	0.004
6.4155	0.004
6.4195	0.0042
6.4235	0.0045
6.4275	0.0048
6.4315	0.0048
6.4354	0.0051
6.4394	0.0051
6.4434	0.0051
6.4474	0.0053
6.4513	0.0056
6.4553	0.0058
6.4593	0.0058
6.4632	0.0058
6.4672	0.006
6.4712	0.0062
6.4751	0.0064
6.479	0.0065
6.483	0.0065
6.4869	0.0066
6.4909	0.0066
6.4948	0.0068
6.4987	0.0069
6.5026	0.0071
6.5066	0.0073
6.5105	0.0073
6.5144	0.0075
6.5183	0.0077
6.5222	0.0078
6.5261	0.0079
6.53	0.0081
6.5339	0.0082
6.5378	0.0082
6.5417	0.0083
6.5456	0.0084
6.5495	0.0086
6.5533	0.0087
6.5572	0.0087
6.5611	0.0088
6.565	0.0089
6.5688	0.0094
6.5727	0.0096
6.5765	0.0099
6.5804	0.01
6.5843	0.0102
6.5881	0.0104
6.5919	0.0105
6.5958	0.0106
6.5996	0.011
6.6035	0.0114
6.6073	0.0115
6.6111	0.0118
6.6149	0.0118
6.6188	0.0121
6.6226	0.0124
6.6264	0.0128
6.6302	0.0131
6.634	0.0134
6.6378	0.0135
6.6416	0.0136
6.6454	0.014
6.6492	0.0144
6.653	0.0146
6.6568	0.0149
6.6606	0.0152
6.6644	0.0155
6.6681	0.0157
6.6719	0.016
6.6757	0.0162
6.6794	0.0167
6.6832	0.0168
6.687	0.0172
6.6907	0.0175
6.6945	0.0176
6.6982	0.0177
6.702	0.0179
6.7057	0.0183
6.7095	0.0186
6.7132	0.0188
6.7169	0.0189
6.7207	0.0191
6.7244	0.0194
6.7281	0.0196
6.7319	0.02
6.7356	0.0208
6.7393	0.0213
6.743	0.0216
6.7467	0.022
6.7504	0.0224
6.7541	0.023
6.7578	0.0233
6.7615	0.0237
6.7652	0.0239
6.7689	0.0242
6.7726	0.0243
6.7763	0.0249
6.78	0.0254
6.7836	0.0257
6.7873	0.0259
6.791	0.0261
6.7947	0.0268
6.7983	0.0273
6.802	0.0277
6.8057	0.0279
6.8093	0.0284
6.813	0.0287
6.8166	0.0291
6.8203	0.0293
6.8239	0.0296
6.8275	0.0302
6.8312	0.0307
6.8348	0.031
6.8385	0.0316
6.8421	0.0322
6.8457	0.0326
6.8493	0.0332
6.853	0.0339
6.8566	0.0341
6.8602	0.0345
6.8638	0.0351
6.8674	0.0354
6.871	0.0361
6.8746	0.0367
6.8782	0.0371
6.8818	0.038
6.8854	0.0383
6.889	0.0386
6.8926	0.0393
6.8962	0.0398
6.8997	0.0403
6.9033	0.0404
6.9069	0.0414
6.9105	0.0419
6.914	0.0424
6.9176	0.0428
6.9212	0.0432
6.9247	0.044
6.9283	0.0442
6.9318	0.045
6.9354	0.0459
6.9389	0.0467
6.9425	0.0472
6.946	0.0476
6.9496	0.0477
6.9531	0.048
6.9567	0.0488
6.9602	0.0493
6.9637	0.0499
6.9672	0.0508
6.9708	0.051
6.9743	0.0518
6.9778	0.0523
6.9813	0.0526
6.9848	0.053
6.9883	0.0534
6.9918	0.054
6.9953	0.0547
6.9988	0.0556
7.0023	0.0562
7.0058	0.0566
7.0093	0.0574
7.0128	0.058
7.0163	0.0584
7.0198	0.0592
7.0233	0.0602
7.0268	0.0606
7.0302	0.0609
7.0337	0.0617
7.0372	0.0627
7.0406	0.0634
7.0441	0.0645
7.0476	0.0654
7.051	0.0662
7.0545	0.0673
7.0579	0.0685
7.0614	0.0696
7.0648	0.0701
7.0683	0.0707
7.0717	0.0715
7.0752	0.0725
7.0786	0.0733
7.082	0.0744
7.0855	0.0753
7.0889	0.0761
7.0923	0.0768
7.0957	0.0771
7.0992	0.0779
7.1026	0.0787
7.106	0.0796
7.1094	0.0805
7.1128	0.0816
7.1162	0.0825
7.1196	0.0831
7.123	0.0839
7.1264	0.0851
7.1298	0.0862
7.1332	0.0873
7.1366	0.0883
7.14	0.0889
7.1434	0.0899
7.1468	0.0904
7.1501	0.0915
7.1535	0.0922
7.1569	0.0931
7.1603	0.0945
7.1636	0.0956
7.167	0.097
7.1704	0.0981
7.1737	0.0994
7.1771	0.1002
7.1805	0.1015
7.1838	0.1028
7.1872	0.1044
7.1905	0.105
7.1939	0.1062
7.1972	0.1069
7.2005	0.1078
7.2039	0.109
7.2072	0.1096
7.2106	0.1104
7.2139	0.1112
7.2172	0.1125
7.2205	0.1129
7.2239	0.114
7.2272	0.115
7.2305	0.1157
7.2338	0.1168
7.2371	0.1184
7.2404	0.1194
7.2438	0.1201
7.2471	0.1211
7.2504	0.1219
7.2537	0.1225
7.257	0.1236
7.2603	0.1244
7.2636	0.1253
7.2668	0.1273
7.2701	0.1288
7.2734	0.1295
7.2767	0.1305
7.28	0.1316
7.2833	0.1329
7.2865	0.1343
7.2898	0.1358
7.2931	0.1373
7.2964	0.1386
7.2996	0.1397
7.3029	0.1409
7.3061	0.1422
7.3094	0.144
7.3127	0.1454
7.3159	0.1468
7.3192	0.1487
7.3224	0.1503
7.3257	0.1522
7.3289	0.154
7.3322	0.1553
7.3354	0.1565
7.3386	0.158
7.3419	0.1597
7.3451	0.1614
7.3483	0.1622
7.3516	0.1631
7.3548	0.1642
7.358	0.1659
7.3612	0.1671
7.3644	0.1685
7.3677	0.1696
7.3709	0.1709
7.3741	0.172
7.3773	0.1733
7.3805	0.1746
7.3837	0.1763
7.3869	0.1779
7.3901	0.1793
7.3933	0.1809
7.3965	0.1828
7.3997	0.1841
7.4029	0.1856
7.4061	0.1868
7.4092	0.1876
7.4124	0.1888
7.4156	0.1908
7.4188	0.1923
7.422	0.194
7.4251	0.1951
7.4283	0.1968
7.4315	0.1988
7.4346	0.2002
7.4378	0.2019
7.441	0.2035
7.4441	0.2054
7.4473	0.2061
7.4504	0.2079
7.4536	0.2095
7.4567	0.2111
7.4599	0.2128
7.463	0.2148
7.4662	0.2157
7.4693	0.2177
7.4725	0.2199
7.4756	0.2211
7.4787	0.2227
7.4819	0.2235
7.485	0.2251
7.4881	0.2272
7.4912	0.2285
7.4944	0.23
7.4975	0.2317
7.5006	0.2325
7.5037	0.2343
7.5068	0.2357
7.5099	0.2371
7.5131	0.2394
7.5162	0.2418
7.5193	0.2429
7.5224	0.2447
7.5255	0.2466
7.5286	0.2483
7.5317	0.2498
7.5348	0.2511
7.5379	0.253
7.5409	0.2552
7.544	0.2565
7.5471	0.2582
7.5502	0.2594
7.5533	0.2611
7.5564	0.2626
7.5594	0.2645
7.5625	0.2664
7.5656	0.2678
7.5687	0.2693
7.5717	0.2714
7.5748	0.2732
7.5778	0.2751
7.5809	0.2768
7.584	0.279
7.587	0.2814
7.5901	0.2834
7.5931	0.2849
7.5962	0.2866
7.5992	0.2894
7.6023	0.2904
7.6053	0.2927
7.6084	0.2947
7.6114	0.2963
7.6144	0.298
7.6175	0.2993
7.6205	0.3008
7.6235	0.3025
7.6266	0.305
7.6296	0.3068
7.6326	0.3087
7.6357	0.3105
7.6387	0.3125
7.6417	0.3146
7.6447	0.3165
7.6477	0.3175
7.6507	0.321
7.6537	0.3233
7.6568	0.3249
7.6598	0.3265
7.6628	0.3286
7.6658	0.3304
7.6688	0.3316
7.6718	0.3331
7.6748	0.3353
7.6778	0.3371
7.6807	0.3388
7.6837	0.3407
7.6867	0.3424
7.6897	0.3443
7.6927	0.3461
7.6957	0.3483
7.6987	0.3503
7.7016	0.3523
7.7046	0.3545
7.7076	0.3565
7.7106	0.3586
7.7135	0.3603
7.7165	0.3623
7.7195	0.3635
7.7224	0.3654
7.7254	0.3672
7.7283	0.3694
7.7313	0.3715
7.7342	0.374
7.7372	0.3758
7.7402	0.3779
7.7431	0.3803
7.746	0.3826
7.749	0.3853
7.7519	0.3873
7.7549	0.3896
7.7578	0.392
7.7608	0.393
7.7637	0.3956
7.7666	0.3984
7.7696	0.4002
7.7725	0.4022
7.7754	0.404
7.7783	0.4057
7.7813	0.4075
7.7842	0.4093
7.7871	0.411
7.79	0.413
7.7929	0.4152
7.7958	0.4172
7.7988	0.4196
7.8017	0.4214
7.8046	0.4229
7.8075	0.4251
7.8104	0.4267
7.8133	0.4292
7.8162	0.4314
7.8191	0.4333
7.822	0.4353
7.8249	0.4385
7.8278	0.4413
7.8307	0.444
7.8335	0.4459
7.8364	0.4478
7.8393	0.4503
7.8422	0.4525
7.8451	0.4556
7.848	0.4574
7.8508	0.4602
7.8537	0.4625
7.8566	0.4645
7.8595	0.4665
7.8623	0.469
7.8652	0.4708
7.8681	0.4735
7.8709	0.4757
7.8738	0.4776
7.8766	0.4793
7.8795	0.4812
7.8824	0.4829
7.8852	0.4844
7.8881	0.4864
7.8909	0.4886
7.8938	0.4915
7.8966	0.4936
7.8995	0.4948
7.9023	0.4966
7.9051	0.4986
7.908	0.5006
7.9108	0.5026
7.9137	0.5039
7.9165	0.5058
7.9193	0.509
7.9221	0.5109
7.925	0.5125
7.9278	0.5149
7.9306	0.517
7.9334	0.519
7.9363	0.5205
7.9391	0.5221
7.9419	0.5246
7.9447	0.5266
7.9475	0.528
7.9503	0.5304
7.9532	0.5328
7.956	0.535
7.9588	0.5375
7.9616	0.5392
7.9644	0.5418
7.9672	0.5439
7.97	0.5462
7.9728	0.5482
7.9756	0.5501
7.9784	0.5521
7.9812	0.5543
7.9839	0.5563
7.9867	0.5589
7.9895	0.5615
7.9923	0.5635
7.9951	0.566
7.9979	0.5676
8.0006	0.5693
8.0034	0.5711
8.0062	0.5732
8.009	0.5751
8.0117	0.5771
8.0145	0.5794
8.0173	0.5817
8.0201	0.5843
8.0228	0.5867
8.0256	0.5893
8.0283	0.5907
8.0311	0.5922
8.0339	0.5941
8.0366	0.5958
8.0394	0.5978
8.0421	0.5997
8.0449	0.6014
8.0476	0.6036
8.0504	0.6054
8.0531	0.6081
8.0559	0.6099
8.0586	0.612
8.0613	0.6156
8.0641	0.6177
8.0668	0.6194
8.0696	0.6216
8.0723	0.6242
8.075	0.6261
8.0778	0.6272
8.0805	0.6291
8.0832	0.6307
8.0859	0.6324
8.0887	0.634
8.0914	0.6355
8.0941	0.6383
8.0968	0.6401
8.0995	0.6422
8.1023	0.644
8.105	0.6454
8.1077	0.6471
8.1104	0.6499
8.1131	0.6519
8.1158	0.6539
8.1185	0.6555
8.1212	0.6576
8.1239	0.6598
8.1266	0.6625
8.1293	0.6646
8.132	0.6663
8.1347	0.6679
8.1374	0.6705
8.1401	0.6729
8.1428	0.6752
8.1455	0.6771
8.1481	0.6792
8.1508	0.6816
8.1535	0.6831
8.1562	0.6849
8.1589	0.6872
8.1616	0.6893
8.1642	0.6912
8.1669	0.6933
8.1696	0.6959
8.1723	0.6981
8.1749	0.7003
8.1776	0.7018
8.1803	0.7038
8.1829	0.7056
8.1856	0.7074
8.1882	0.7089
8.1909	0.7109
8.1936	0.7121
8.1962	0.7144
8.1989	0.7157
8.2015	0.7168
8.2042	0.7183
8.2068	0.7198
8.2095	0.7215
8.2121	0.7237
8.2148	0.7264
8.2174	0.7283
8.2201	0.7299
8.2227	0.7323
8.2253	0.7341
8.228	0.7367
8.2306	0.7391
8.2333	0.7409
8.2359	0.7426
8.2385	0.7444
8.2411	0.7472
8.2438	0.7495
8.2464	0.751
8.249	0.7525
8.2516	0.7544
8.2543	0.756
8.2569	0.7578
8.2595	0.7594
8.2621	0.7615
8.2647	0.7633
8.2674	0.7647
8.27	0.7663
8.2726	0.7682
8.2752	0.7711
8.2778	0.7737
8.2804	0.7749
8.283	0.7764
8.2856	0.7778
8.2882	0.7795
8.2908	0.7815
8.2934	0.7835
8.296	0.7851
8.2986	0.7871
8.3012	0.7891
8.3038	0.7908
8.3064	0.7919
8.309	0.7932
8.3115	0.7948
8.3141	0.7969
8.3167	0.7982
8.3193	0.8001
8.3219	0.8014
8.3245	0.8034
8.327	0.8051
8.3296	0.8066
8.3322	0.8081
8.3348	0.8094
8.3373	0.8105
8.3399	0.8124
8.3425	0.8137
8.345	0.8148
8.3476	0.8163
8.3502	0.8174
8.3527	0.8182
8.3553	0.8198
8.3579	0.8214
8.3604	0.8229
8.363	0.8246
8.3655	0.8267
8.3681	0.8276
8.3706	0.8296
8.3732	0.8309
8.3757	0.8319
8.3783	0.8331
8.3808	0.8342
8.3834	0.8362
8.3859	0.8375
8.3885	0.8389
8.391	0.8403
8.3935	0.8415
8.3961	0.843
8.3986	0.845
8.4011	0.8464
8.4037	0.8481
8.4062	0.8499
8.4087	0.8515
8.4113	0.8522
8.4138	0.8535
8.4163	0.855
8.4188	0.8567
8.4214	0.8578
8.4239	0.8588
8.4264	0.8605
8.4289	0.8621
8.4314	0.8633
8.434	0.8652
8.4365	0.8664
8.439	0.8677
8.4415	0.8695
8.444	0.8713
8.4465	0.8725
8.449	0.8732
8.4515	0.8748
8.454	0.8761
8.4565	0.8771
8.459	0.8774
8.4615	0.8788
8.464	0.8797
8.4665	0.8805
8.469	0.882
8.4715	0.8828
8.474	0.8842
8.4765	0.8858
8.479	0.8871
8.4815	0.8882
8.484	0.8892
8.4864	0.89
8.4889	0.891
8.4914	0.892
8.4939	0.8932
8.4964	0.8939
8.4988	0.8953
8.5013	0.896
8.5038	0.8973
8.5063	0.8983
8.5087	0.8988
8.5112	0.9004
8.5137	0.9017
8.5162	0.9025
8.5186	0.9034
8.5211	0.9044
8.5236	0.906
8.526	0.9076
8.5285	0.9086
8.5309	0.909
8.5334	0.9106
8.5358	0.9114
8.5383	0.9126
8.5408	0.9132
8.5432	0.9151
8.5457	0.9166
8.5481	0.9176
8.5506	0.9189
8.553	0.92
8.5555	0.9213
8.5579	0.9223
8.5603	0.924
8.5628	0.9249
8.5652	0.9259
8.5677	0.9268
8.5701	0.9277
8.5725	0.9286
8.575	0.9293
8.5774	0.9305
8.5798	0.9317
8.5823	0.9321
8.5847	0.9328
8.5871	0.9343
8.5896	0.9357
8.592	0.9369
8.5944	0.9383
8.5968	0.9389
8.5992	0.9398
8.6017	0.9401
8.6041	0.9411
8.6065	0.9421
8.6089	0.9431
8.6113	0.944
8.6137	0.9449
8.6162	0.9455
8.6186	0.9463
8.621	0.9471
8.6234	0.9479
8.6258	0.9484
8.6282	0.9491
8.6306	0.9495
8.633	0.95
8.6354	0.9507
8.6378	0.9511
8.6402	0.9518
8.6426	0.9527
8.645	0.9535
8.6474	0.9544
8.6498	0.9548
8.6522	0.9555
8.6546	0.956
8.657	0.9566
8.6593	0.9574
8.6617	0.9581
8.6641	0.9588
8.6665	0.9595
8.6689	0.96
8.6713	0.9607
8.6736	0.9609
8.676	0.9615
8.6784	0.963
8.6808	0.9639
8.6832	0.9649
8.6855	0.9651
8.6879	0.9664
8.6903	0.9669
8.6926	0.9675
8.695	0.9678
8.6974	0.9681
8.6997	0.969
8.7021	0.9697
8.7045	0.971
8.7068	0.9723
8.7092	0.973
8.7116	0.9738
8.7139	0.9742
8.7163	0.9745
8.7186	0.9757
8.721	0.976
8.7233	0.9767
8.7257	0.9774
8.728	0.9782
8.7304	0.9788
8.7327	0.9792
8.7351	0.9795
8.7374	0.9799
8.7398	0.9805
8.7421	0.9807
8.7445	0.981
8.7468	0.9814
8.7491	0.9817
8.7515	0.982
8.7538	0.9824
8.7561	0.9826
8.7585	0.9828
8.7608	0.9833
8.7631	0.9836
8.7655	0.9838
8.7678	0.9842
8.7701	0.9847
8.7725	0.9851
8.7748	0.9855
8.7771	0.9858
8.7794	0.9859
8.7818	0.986
8.7841	0.9867
8.7864	0.9871
8.7887	0.9874
8.791	0.9877
8.7933	0.988
8.7957	0.9887
8.798	0.9888
8.8003	0.9892
8.8026	0.9894
8.8049	0.9898
8.8072	0.9906
8.8095	0.9907
8.8118	0.9907
8.8141	0.9908
8.8164	0.991
8.8187	0.9911
8.821	0.9914
8.8233	0.9916
8.8256	0.9919
8.8279	0.9923
8.8302	0.9924
8.8325	0.9928
8.8348	0.9934
8.8371	0.9935
8.8394	0.9937
8.8417	0.9937
8.844	0.9941
8.8463	0.9943
8.8485	0.9946
8.8508	0.9947
8.8531	0.9948
8.8554	0.995
8.8577	0.9953
8.86	0.9955
8.8622	0.9956
8.8645	0.9958
8.8668	0.996
8.8691	0.996
8.8713	0.996
8.8736	0.9964
8.8759	0.9966
8.8782	0.997
8.8804	0.997
8.8827	0.9972
8.885	0.9974
8.8872	0.9975
8.8895	0.9978
8.8918	0.9979
8.894	0.9979
8.8963	0.998
8.8985	0.9981
8.9008	0.9982
8.9031	0.9982
8.9053	0.9983
8.9076	0.9984
8.9098	0.9985
8.9121	0.9985
8.9143	0.9986
8.9166	0.9987
8.9188	0.9988
8.9211	0.9989
8.9233	0.999
8.9256	0.999
8.9278	0.999
8.9301	0.9991
8.9323	0.9991
8.9345	0.9993
8.9368	0.9993
8.939	0.9993
8.9413	0.9993
8.9435	0.9993
8.9457	0.9993
8.948	0.9993
8.9502	0.9994
8.9524	0.9994
8.9547	0.9994
8.9569	0.9996
8.9591	0.9996
8.9614	0.9996
8.9636	0.9996
8.9658	0.9996
8.968	0.9996
8.9702	0.9996
8.9725	0.9996
8.9747	0.9996
8.9769	0.9996
8.9791	0.9996
8.9813	0.9996
8.9836	0.9998
8.9858	0.9998
8.988	0.9998
8.9902	0.9998
8.9924	0.9998
8.9946	0.9998
8.9968	0.9998
8.999	0.9998
9.0013	0.9998
9.0035	0.9999
9.0057	0.9999
9.0079	1


==> figs/datFiles/fig16-line4.dat <==
11.992	1e-05
12.002	1e-05
12.012	1e-05
12.021	1e-05
12.031	4e-05
12.04	5e-05
12.05	7e-05
12.059	7e-05
12.069	7e-05
12.078	7e-05
12.088	7e-05
12.097	7e-05
12.106	9e-05
12.116	9e-05
12.125	0.00015
12.135	0.00016
12.144	0.00018
12.153	0.00021
12.162	0.00023
12.172	0.00029
12.181	0.00038
12.19	0.0004
12.199	0.00044
12.208	0.00047
12.218	0.00049
12.227	0.00054
12.236	0.00057
12.245	0.00064
12.254	0.00067
12.263	0.00068
12.272	0.00075
12.281	0.00079
12.29	0.00086
12.299	0.00094
12.308	0.00102
12.317	0.00107
12.326	0.00114
12.335	0.00118
12.344	0.00124
12.353	0.00132
12.362	0.00137
12.37	0.00142
12.379	0.00155
12.388	0.0016
12.397	0.00168
12.406	0.0017
12.414	0.00176
12.423	0.00182
12.432	0.00198
12.44	0.00203
12.449	0.0021
12.458	0.00218
12.466	0.00226
12.475	0.00236
12.484	0.00241
12.492	0.00249
12.501	0.00256
12.509	0.00262
12.518	0.00269
12.527	0.00279
12.535	0.00285
12.544	0.00295
12.552	0.003
12.56	0.00309
12.569	0.00319
12.577	0.00333
12.586	0.00344
12.594	0.00352
12.603	0.00358
12.611	0.00368
12.619	0.00379
12.628	0.00388
12.636	0.00399
12.644	0.00408
12.652	0.00425
12.661	0.00439
12.669	0.00454
12.677	0.00468
12.685	0.00475
12.694	0.00492
12.702	0.00499
12.71	0.00509
12.718	0.00519
12.726	0.00531
12.734	0.00539
12.743	0.00557
12.751	0.0057
12.759	0.00589
12.767	0.00601
12.775	0.00621
12.783	0.00643
12.791	0.00653
12.799	0.00674
12.807	0.00686
12.815	0.00702
12.823	0.00723
12.831	0.00738
12.839	0.00758
12.847	0.00774
12.855	0.00788
12.862	0.00806
12.87	0.0082
12.878	0.00832
12.886	0.00849
12.894	0.00859
12.902	0.00876
12.91	0.00892
12.917	0.00919
12.925	0.00941
12.933	0.00955
12.941	0.00976
12.948	0.00987
12.956	0.01008
12.964	0.01023
12.972	0.01042
12.979	0.01062
12.987	0.01085
12.995	0.01107
13.002	0.01123
13.01	0.01144
13.017	0.01168
13.025	0.01181
13.033	0.01202
13.04	0.01225
13.048	0.01248
13.055	0.01276
13.063	0.01306
13.07	0.01325
13.078	0.01349
13.085	0.01367
13.093	0.01397
13.1	0.01424
13.108	0.01457
13.115	0.01475
13.123	0.01498
13.13	0.01529
13.137	0.01559
13.145	0.01581
13.152	0.01607
13.16	0.01634
13.167	0.01666
13.174	0.01696
13.182	0.0172
13.189	0.01751
13.196	0.01777
13.204	0.01806
13.211	0.01832
13.218	0.01859
13.225	0.01891
13.233	0.01923
13.24	0.01953
13.247	0.01978
13.254	0.02004
13.262	0.02029
13.269	0.02056
13.276	0.02078
13.283	0.02106
13.29	0.02141
13.297	0.02184
13.304	0.02228
13.312	0.02265
13.319	0.02304
13.326	0.02341
13.333	0.02384
13.34	0.02413
13.347	0.02444
13.354	0.02474
13.361	0.02512
13.368	0.02564
13.375	0.02597
13.382	0.02643
13.389	0.02668
13.396	0.02688
13.403	0.02737
13.41	0.02787
13.417	0.02832
13.424	0.02876
13.431	0.02926
13.438	0.02957
13.445	0.03
13.452	0.03043
13.458	0.0309
13.465	0.03139
13.472	0.03189
13.479	0.03243
13.486	0.03289
13.493	0.03335
13.499	0.03406
13.506	0.03451
13.513	0.03497
13.52	0.03569
13.527	0.03625
13.533	0.03687
13.54	0.03744
13.547	0.03824
13.554	0.03883
13.56	0.03943
13.567	0.03994
13.574	0.04048
13.58	0.0411
13.587	0.04177
13.594	0.04252
13.6	0.04325
13.607	0.04392
13.614	0.04447
13.62	0.04506
13.627	0.04578
13.634	0.04645
13.64	0.04721
13.647	0.04784
13.653	0.04834
13.66	0.04906
13.666	0.04956
13.673	0.05021
13.68	0.05077
13.686	0.05145
13.693	0.05211
13.699	0.05279
13.706	0.05351
13.712	0.05424
13.719	0.05508
13.725	0.05581
13.731	0.05646
13.738	0.05707
13.744	0.05777
13.751	0.0585
13.757	0.05923
13.764	0.0598
13.77	0.06033
13.776	0.06087
13.783	0.06159
13.789	0.0623
13.796	0.06297
13.802	0.06379
13.808	0.06445
13.815	0.06511
13.821	0.06566
13.827	0.06636
13.834	0.06699
13.84	0.0677
13.846	0.06832
13.852	0.06895
13.859	0.06966
13.865	0.07024
13.871	0.07074
13.877	0.07126
13.884	0.07197
13.89	0.07266
13.896	0.07315
13.902	0.07386
13.909	0.07443
13.915	0.07513
13.921	0.0758
13.927	0.07633
13.933	0.077
13.939	0.07757
13.946	0.07821
13.952	0.07872
13.958	0.07929
13.964	0.07984
13.97	0.08053
13.976	0.08116
13.982	0.08185
13.988	0.08239
13.994	0.08306
14.001	0.08369
14.007	0.08429
14.013	0.08495
14.019	0.08562
14.025	0.08621
14.031	0.08682
14.037	0.08761
14.043	0.08823
14.049	0.0889
14.055	0.08959
14.061	0.09018
14.067	0.09071
14.073	0.0913
14.079	0.09204
14.085	0.09256
14.091	0.09309
14.097	0.09366
14.102	0.09425
14.108	0.09487
14.114	0.09558
14.12	0.09619
14.126	0.09677
14.132	0.09737
14.138	0.09807
14.144	0.09872
14.15	0.09938
14.155	0.10008
14.161	0.10066
14.167	0.10122
14.173	0.10192
14.179	0.10246
14.185	0.1031
14.19	0.10376
14.196	0.10432
14.202	0.10496
14.208	0.10563
14.214	0.10614
14.219	0.10671
14.225	0.10737
14.231	0.10802
14.237	0.10866
14.242	0.10949
14.248	0.11006
14.254	0.11081
14.26	0.11151
14.265	0.11214
14.271	0.11263
14.277	0.11327
14.282	0.11374
14.288	0.11437
14.294	0.11493
14.299	0.11557
14.305	0.11608
14.311	0.11677
14.316	0.11747
14.322	0.1181
14.328	0.1187
14.333	0.11927
14.339	0.11986
14.345	0.12048
14.35	0.12121
14.356	0.12182
14.361	0.12254
14.367	0.1232
14.372	0.12392
14.378	0.12437
14.384	0.12521
14.389	0.12599
14.395	0.12663
14.4	0.1272
14.406	0.12782
14.411	0.12852
14.417	0.12918
14.422	0.12963
14.428	0.13029
14.433	0.13085
14.439	0.13141
14.444	0.13218
14.45	0.13269
14.455	0.13322
14.461	0.13374
14.466	0.13442
14.472	0.13489
14.477	0.13547
14.482	0.13605
14.488	0.13668
14.493	0.13726
14.499	0.13798
14.504	0.13869
14.51	0.13929
14.515	0.13985
14.52	0.14037
14.526	0.14099
14.531	0.1417
14.536	0.1424
14.542	0.14313
14.547	0.14374
14.552	0.14448
14.558	0.14508
14.563	0.14571
14.568	0.14644
14.574	0.1471
14.579	0.14775
14.584	0.14835
14.59	0.14913
14.595	0.14961
14.6	0.1501
14.606	0.15091
14.611	0.15147
14.616	0.15206
14.621	0.15275
14.627	0.1533
14.632	0.15403
14.637	0.15481
14.642	0.15549
14.648	0.1562
14.653	0.1569
14.658	0.15743
14.663	0.15809
14.668	0.15869
14.674	0.15937
14.679	0.16008
14.684	0.16068
14.689	0.16133
14.694	0.16203
14.7	0.16265
14.705	0.16344
14.71	0.16407
14.715	0.16476
14.72	0.1654
14.725	0.1661
14.73	0.16689
14.736	0.16748
14.741	0.16815
14.746	0.16878
14.751	0.1693
14.756	0.16992
14.761	0.17059
14.766	0.17136
14.771	0.17195
14.776	0.17259
14.781	0.17309
14.786	0.17365
14.792	0.17423
14.797	0.17484
14.802	0.1755
14.807	0.17624
14.812	0.17689
14.817	0.17757
14.822	0.17804
14.827	0.17862
14.832	0.17927
14.837	0.1799
14.842	0.18047
14.847	0.18123
14.852	0.18186
14.857	0.18243
14.862	0.18313
14.867	0.18389
14.872	0.18449
14.877	0.18515
14.882	0.18577
14.887	0.18634
14.892	0.18701
14.896	0.1877
14.901	0.18823
14.906	0.18899
14.911	0.18977
14.916	0.19056
14.921	0.1912
14.926	0.19182
14.931	0.19251
14.936	0.19315
14.941	0.19374
14.946	0.19427
14.95	0.195
14.955	0.19552
14.96	0.19611
14.965	0.19686
14.97	0.19757
14.975	0.19819
14.98	0.19889
14.984	0.19949
14.989	0.20023
14.994	0.20079
14.999	0.20148
15.004	0.20227
15.009	0.2029
15.013	0.2035
15.018	0.20413
15.023	0.20487
15.028	0.20546
15.033	0.2062
15.037	0.20676
15.042	0.20738
15.047	0.20801
15.052	0.20881
15.056	0.20939
15.061	0.20991
15.066	0.21063
15.071	0.21134
15.075	0.21219
15.08	0.21282
15.085	0.21362
15.09	0.21416
15.094	0.21472
15.099	0.21523
15.104	0.21585
15.108	0.21656
15.113	0.21729
15.118	0.21795
15.123	0.21859
15.127	0.21925
15.132	0.22008
15.137	0.22072
15.141	0.22127
15.146	0.22192
15.151	0.22278
15.155	0.22355
15.16	0.2242
15.164	0.22493
15.169	0.22566
15.174	0.22642
15.178	0.22707
15.183	0.22767
15.188	0.22826
15.192	0.22903
15.197	0.22976
15.201	0.23038
15.206	0.23111
15.211	0.23185
15.215	0.23254
15.22	0.23339
15.224	0.23408
15.229	0.23483
15.234	0.23561
15.238	0.23629
15.243	0.23695
15.247	0.23749
15.252	0.23825
15.256	0.23908
15.261	0.2398
15.265	0.24043
15.27	0.24102
15.274	0.2418
15.279	0.24261
15.283	0.24339
15.288	0.244
15.293	0.2447
15.297	0.24547
15.302	0.24615
15.306	0.24705
15.311	0.24767
15.315	0.24831
15.319	0.24902
15.324	0.24969
15.328	0.2505
15.333	0.25104
15.337	0.25187
15.342	0.25273
15.346	0.25336
15.351	0.25412
15.355	0.25487
15.36	0.2556
15.364	0.25638
15.368	0.25702
15.373	0.25783
15.377	0.2585
15.382	0.25924
15.386	0.25994
15.391	0.26046
15.395	0.26121
15.399	0.26204
15.404	0.26266
15.408	0.2634
15.413	0.26395
15.417	0.26474
15.421	0.2656
15.426	0.26628
15.43	0.26706
15.434	0.26785
15.439	0.26853
15.443	0.26929
15.447	0.2699
15.452	0.27059
15.456	0.27139
15.46	0.27226
15.465	0.27321
15.469	0.27397
15.473	0.27475
15.478	0.27538
15.482	0.27614
15.486	0.27689
15.491	0.27762
15.495	0.27846
15.499	0.27907
15.504	0.27975
15.508	0.28034
15.512	0.28092
15.516	0.28163
15.521	0.28254
15.525	0.28319
15.529	0.2839
15.534	0.28462
15.538	0.28531
15.542	0.286
15.546	0.28675
15.551	0.28751
15.555	0.28805
15.559	0.28869
15.563	0.28952
15.568	0.29036
15.572	0.29114
15.576	0.29194
15.58	0.2928
15.584	0.29351
15.589	0.29428
15.593	0.29508
15.597	0.2958
15.601	0.29651
15.605	0.29728
15.61	0.29807
15.614	0.29876
15.618	0.29952
15.622	0.30023
15.626	0.30093
15.631	0.30172
15.635	0.30255
15.639	0.30346
15.643	0.3042
15.647	0.30495
15.651	0.30575
15.655	0.30641
15.66	0.30732
15.664	0.30808
15.668	0.3088
15.672	0.30962
15.676	0.31036
15.68	0.3111
15.684	0.31177
15.688	0.31252
15.693	0.31333
15.697	0.31422
15.701	0.31508
15.705	0.31597
15.709	0.31664
15.713	0.31733
15.717	0.31801
15.721	0.31886
15.725	0.31973
15.729	0.32057
15.733	0.32132
15.738	0.32219
15.742	0.32291
15.746	0.3238
15.75	0.32446
15.754	0.32518
15.758	0.32604
15.762	0.32693
15.766	0.32773
15.77	0.32861
15.774	0.3295
15.778	0.33006
15.782	0.33091
15.786	0.33169
15.79	0.33254
15.794	0.33347
15.798	0.33432
15.802	0.3353
15.806	0.3362
15.81	0.33689
15.814	0.33761
15.818	0.33838
15.822	0.33923
15.826	0.34014
15.83	0.34095
15.834	0.34189
15.838	0.34288
15.842	0.34371
15.846	0.34448
15.85	0.34517
15.854	0.34607
15.858	0.34681
15.862	0.34753
15.866	0.34838
15.87	0.34922
15.874	0.35005
15.878	0.35097
15.882	0.35193
15.886	0.35269
15.889	0.35346
15.893	0.35442
15.897	0.35525
15.901	0.3561
15.905	0.35678
15.909	0.35768
15.913	0.35851
15.917	0.35924
15.921	0.36019
15.925	0.36097
15.929	0.36203
15.932	0.3629
15.936	0.3638
15.94	0.36476
15.944	0.36556
15.948	0.3663
15.952	0.36718
15.956	0.36819
15.96	0.36911
15.963	0.37002
15.967	0.37092
15.971	0.37183
15.975	0.37262
15.979	0.37346
15.983	0.37452
15.987	0.37527
15.99	0.37626
15.994	0.37714
15.998	0.37815
16.002	0.37901
16.006	0.38
16.01	0.38085
16.013	0.38158
16.017	0.38241
16.021	0.38321
16.025	0.38424
16.029	0.38529
16.032	0.38622
16.036	0.38698
16.04	0.38794
16.044	0.38889
16.048	0.38985
16.051	0.39078
16.055	0.39157
16.059	0.39244
16.063	0.39326
16.066	0.39432
16.07	0.39523
16.074	0.39606
16.078	0.39698
16.081	0.39802
16.085	0.39898
16.089	0.40001
16.093	0.40085
16.097	0.40188
16.1	0.40275
16.104	0.40362
16.108	0.40472
16.111	0.40566
16.115	0.40662
16.119	0.40771
16.123	0.40867
16.126	0.40967
16.13	0.41065
16.134	0.41159
16.137	0.41247
16.141	0.41347
16.145	0.41442
16.149	0.4154
16.152	0.41653
16.156	0.41735
16.16	0.41834
16.163	0.41928
16.167	0.42026
16.171	0.42129
16.174	0.42223
16.178	0.42317
16.182	0.42425
16.185	0.42522
16.189	0.42629
16.193	0.42715
16.196	0.42812
16.2	0.42911
16.204	0.43009
16.207	0.43115
16.211	0.4321
16.215	0.43305
16.218	0.43408
16.222	0.4352
16.226	0.43624
16.229	0.4372
16.233	0.43832
16.237	0.43933
16.24	0.44037
16.244	0.44151
16.247	0.44239
16.251	0.44333
16.255	0.4444
16.258	0.44546
16.262	0.44651
16.265	0.44756
16.269	0.4486
16.273	0.44969
16.276	0.45064
16.28	0.45169
16.283	0.45263
16.287	0.45393
16.291	0.45491
16.294	0.45578
16.298	0.45697
16.301	0.45814
16.305	0.45913
16.308	0.46022
16.312	0.46131
16.316	0.46228
16.319	0.46336
16.323	0.46455
16.326	0.46563
16.33	0.46672
16.333	0.46777
16.337	0.469
16.34	0.47027
16.344	0.47132
16.347	0.47246
16.351	0.47345
16.355	0.47461
16.358	0.4757
16.362	0.47682
16.365	0.47783
16.369	0.47901
16.372	0.48009
16.376	0.4814
16.379	0.48247
16.383	0.48356
16.386	0.48455
16.39	0.48568
16.393	0.48706
16.397	0.48825
16.4	0.48941
16.404	0.49057
16.407	0.49171
16.411	0.49292
16.414	0.49403
16.418	0.49531
16.421	0.49652
16.425	0.49787
16.428	0.49916
16.431	0.50045
16.435	0.50175
16.438	0.50305
16.442	0.50433
16.445	0.50573
16.449	0.50693
16.452	0.50824
16.456	0.50953
16.459	0.51081
16.463	0.51201
16.466	0.51318
16.469	0.51467
16.473	0.51592
16.476	0.51713
16.48	0.51842
16.483	0.51973
16.487	0.52095
16.49	0.52228
16.493	0.52389
16.497	0.52524
16.5	0.52676
16.504	0.52806
16.507	0.52953
16.511	0.53081
16.514	0.53216
16.517	0.53335
16.521	0.53477
16.524	0.53617
16.527	0.5374
16.531	0.53876
16.534	0.54008
16.538	0.5415
16.541	0.54269
16.544	0.54399
16.548	0.54551
16.551	0.54699
16.555	0.54836
16.558	0.54964
16.561	0.55086
16.565	0.55227
16.568	0.55392
16.571	0.5552
16.575	0.55656
16.578	0.55807
16.581	0.55958
16.585	0.56112
16.588	0.56276
16.591	0.56428
16.595	0.56572
16.598	0.5674
16.601	0.56888
16.605	0.57043
16.608	0.5717
16.611	0.57324
16.615	0.57461
16.618	0.57624
16.621	0.57772
16.625	0.57937
16.628	0.58079
16.631	0.58216
16.635	0.58385
16.638	0.58542
16.641	0.58696
16.645	0.58851
16.648	0.59003
16.651	0.59169
16.654	0.59344
16.658	0.59504
16.661	0.59666
16.664	0.59827
16.668	0.59951
16.671	0.60098
16.674	0.60249
16.677	0.60402
16.681	0.60584
16.684	0.60753
16.687	0.60918
16.691	0.61099
16.694	0.61281
16.697	0.61443
16.7	0.61631
16.704	0.61784
16.707	0.61946
16.71	0.62111
16.713	0.62289
16.717	0.62458
16.72	0.62643
16.723	0.62818
16.726	0.62996
16.73	0.63194
16.733	0.63379
16.736	0.6357
16.739	0.63758
16.742	0.63962
16.746	0.6415
16.749	0.64322
16.752	0.64523
16.755	0.64721
16.759	0.64921
16.762	0.65131
16.765	0.65324
16.768	0.65516
16.771	0.65714
16.775	0.65908
16.778	0.66114
16.781	0.66317
16.784	0.66533
16.787	0.66747
16.791	0.66951
16.794	0.6716
16.797	0.67379
16.8	0.67605
16.803	0.67831
16.807	0.68045
16.81	0.68241
16.813	0.68474
16.816	0.68692
16.819	0.68916
16.822	0.69127
16.826	0.69322
16.829	0.69553
16.832	0.69803
16.835	0.70038
16.838	0.70256
16.841	0.70476
16.845	0.70708
16.848	0.70945
16.851	0.71207
16.854	0.71453
16.857	0.71703
16.86	0.71953
16.863	0.72194
16.867	0.7245
16.87	0.72707
16.873	0.7296
16.876	0.73232
16.879	0.73485
16.882	0.73771
16.885	0.74053
16.888	0.743
16.892	0.74564
16.895	0.74831
16.898	0.75087
16.901	0.75353
16.904	0.75604
16.907	0.7588
16.91	0.76158
16.913	0.76467
16.916	0.76755
16.92	0.77068
16.923	0.77387
16.926	0.77708
16.929	0.78019
16.932	0.78306
16.935	0.78615
16.938	0.78926
16.941	0.79244
16.944	0.79569
16.947	0.79886
16.95	0.80236
16.953	0.80563
16.957	0.80877
16.96	0.81207
16.963	0.81518
16.966	0.81881
16.969	0.82243
16.972	0.82627
16.975	0.82993
16.978	0.83374
16.981	0.8376
16.984	0.84141
16.987	0.84583
16.99	0.85008
16.993	0.8546
16.996	0.85907
16.999	0.86321
17.002	0.86739
17.005	0.87203
17.008	0.87641
17.012	0.88117
17.015	0.88564
17.018	0.89093
17.021	0.89639
17.024	0.90167
17.027	0.90707
17.03	0.91245
17.033	0.9183
17.036	0.92491
17.039	0.9315
17.042	0.93838
17.045	0.94541
17.048	0.95287
17.051	0.96139
17.054	0.9699
17.057	0.97962
17.06	0.98908
17.063	0.99669
17.066	0.99961


==> figs/datFiles/fig16-line5.dat <==
17.772	1e-05
17.781	1e-05
17.79	1e-05
17.799	1e-05
17.808	2e-05
17.817	4e-05
17.826	5e-05
17.835	7e-05
17.844	7e-05
17.853	7e-05
17.862	7e-05
17.871	7e-05
17.88	7e-05
17.888	8e-05
17.897	9e-05
17.906	9e-05
17.915	0.00012
17.924	0.00015
17.933	0.00018
17.941	0.0002
17.95	0.00021
17.959	0.00024
17.967	0.00029
17.976	0.00036
17.985	0.0004
17.994	0.00042
18.002	0.00044
18.011	0.00047
18.019	0.0005
18.028	0.00054
18.037	0.00056
18.045	0.00063
18.054	0.00066
18.062	0.00067
18.071	0.00072
18.079	0.00075
18.088	0.0008
18.096	0.00084
18.105	0.00093
18.113	0.00099
18.121	0.00105
18.13	0.00111
18.138	0.00114
18.147	0.0012
18.155	0.00126
18.163	0.00132
18.171	0.00134
18.18	0.00139
18.188	0.00149
18.196	0.00158
18.205	0.00161
18.213	0.00168
18.221	0.00169
18.229	0.00172
18.237	0.00181
18.246	0.00192
18.254	0.00199
18.262	0.00207
18.27	0.0021
18.278	0.00218
18.286	0.00223
18.294	0.00231
18.302	0.0024
18.31	0.00244
18.318	0.00249
18.326	0.00256
18.334	0.00262
18.342	0.0027
18.35	0.00279
18.358	0.00282
18.366	0.00291
18.374	0.00296
18.382	0.003
18.39	0.0031
18.398	0.00319
18.406	0.0033
18.414	0.0034
18.422	0.00347
18.429	0.00352
18.437	0.0036
18.445	0.00369
18.453	0.0038
18.461	0.00389
18.468	0.00397
18.476	0.00403
18.484	0.00415
18.492	0.00428
18.499	0.00445
18.507	0.00454
18.515	0.00466
18.522	0.00475
18.53	0.00488
18.538	0.00497
18.545	0.00503
18.553	0.00509
18.56	0.00525
18.568	0.0053
18.576	0.00536
18.583	0.0055
18.591	0.00563
18.598	0.00574
18.606	0.00589
18.613	0.00605
18.621	0.00623
18.628	0.00644
18.636	0.00651
18.643	0.00666
18.651	0.00682
18.658	0.00692
18.665	0.00709
18.673	0.00724
18.68	0.00735
18.688	0.00753
18.695	0.00772
18.702	0.00786
18.71	0.00795
18.717	0.00809
18.724	0.00823
18.732	0.00834
18.739	0.00846
18.746	0.00856
18.753	0.00873
18.761	0.00887
18.768	0.00908
18.775	0.00927
18.782	0.00943
18.79	0.00953
18.797	0.00972
18.804	0.00985
18.811	0.01002
18.818	0.01021
18.826	0.01034
18.833	0.01052
18.84	0.01067
18.847	0.01089
18.854	0.01101
18.861	0.01117
18.868	0.01134
18.875	0.01155
18.882	0.01174
18.889	0.0119
18.896	0.01207
18.903	0.01229
18.91	0.01251
18.917	0.01273
18.924	0.01293
18.931	0.01311
18.938	0.01337
18.945	0.01361
18.952	0.01377
18.959	0.01402
18.966	0.01429
18.973	0.01449
18.98	0.01465
18.987	0.01486
18.994	0.01508
19.001	0.01534
19.007	0.01556
19.014	0.01578
19.021	0.01601
19.028	0.01626
19.035	0.01656
19.041	0.01684
19.048	0.01711
19.055	0.01732
19.062	0.01755
19.069	0.01778
19.075	0.01801
19.082	0.01823
19.089	0.01855
19.096	0.01877
19.102	0.01904
19.109	0.01934
19.116	0.01956
19.122	0.01979
19.129	0.02006
19.136	0.02037
19.142	0.02053
19.149	0.02072
19.156	0.02106
19.162	0.02145
19.169	0.02166
19.175	0.02204
19.182	0.02244
19.189	0.02275
19.195	0.02304
19.202	0.02345
19.208	0.0237
19.215	0.02404
19.221	0.02432
19.228	0.02466
19.234	0.02485
19.241	0.02526
19.247	0.02558
19.254	0.02585
19.26	0.02627
19.267	0.02671
19.273	0.02719
19.28	0.02754
19.286	0.0278
19.292	0.02817
19.299	0.02847
19.305	0.02892
19.312	0.02935
19.318	0.0299
19.324	0.03026
19.331	0.03059
19.337	0.03106
19.343	0.03156
19.35	0.03196
19.356	0.03253
19.362	0.03296
19.369	0.03359
19.375	0.03441
19.381	0.03494
19.388	0.03552
19.394	0.03595
19.4	0.03649
19.406	0.03714
19.413	0.03764
19.419	0.03824
19.425	0.03884
19.431	0.03944
19.437	0.0399
19.444	0.04048
19.45	0.04096
19.456	0.04156
19.462	0.04202
19.468	0.04249
19.475	0.04311
19.481	0.0436
19.487	0.04412
19.493	0.04471
19.499	0.04525
19.505	0.04573
19.511	0.04628
19.517	0.04682
19.523	0.04743
19.53	0.04807
19.536	0.04853
19.542	0.04917
19.548	0.04976
19.554	0.05023
19.56	0.05075
19.566	0.05128
19.572	0.0519
19.578	0.05252
19.584	0.053
19.59	0.05346
19.596	0.05399
19.602	0.05465
19.608	0.05535
19.614	0.05595
19.62	0.05661
19.626	0.05714
19.632	0.05785
19.638	0.0585
19.643	0.05909
19.649	0.05962
19.655	0.06011
19.661	0.06064
19.667	0.06118
19.673	0.06164
19.679	0.06214
19.685	0.06282
19.691	0.06337
19.696	0.06399
19.702	0.06464
19.708	0.06523
19.714	0.06589
19.72	0.06647
19.726	0.06706
19.731	0.06754
19.737	0.06806
19.743	0.0686
19.749	0.06912
19.754	0.06966
19.76	0.07021
19.766	0.07072
19.772	0.07115
19.777	0.07168
19.783	0.07228
19.789	0.07278
19.795	0.07327
19.8	0.07367
19.806	0.07417
19.812	0.07469
19.817	0.07522
19.823	0.07575
19.829	0.07635
19.834	0.07685
19.84	0.07736
19.846	0.07793
19.851	0.07834
19.857	0.07895
19.863	0.07945
19.868	0.07989
19.874	0.08041
19.88	0.08094
19.885	0.08145
19.891	0.08197
19.896	0.08252
19.902	0.08307
19.907	0.0837
19.913	0.08414
19.919	0.08472
19.924	0.08525
19.93	0.08577
19.935	0.08632
19.941	0.08682
19.946	0.08736
19.952	0.08798
19.957	0.08851
19.963	0.08903
19.968	0.08969
19.974	0.09026
19.979	0.09101
19.985	0.09143
19.99	0.09195
19.996	0.0924
20.001	0.09287
20.007	0.0933
20.012	0.09387
20.017	0.09445
20.023	0.09497
20.028	0.0955
20.034	0.09604
20.039	0.0965
20.044	0.097
20.05	0.09762
20.055	0.09817
20.061	0.09869
20.066	0.09922
20.071	0.09981
20.077	0.10038
20.082	0.10104
20.087	0.10152
20.093	0.10216
20.098	0.1026
20.103	0.10312
20.109	0.10362
20.114	0.10409
20.119	0.10457
20.125	0.10517
20.13	0.10559
20.135	0.10636
20.141	0.10687
20.146	0.10742
20.151	0.10795
20.156	0.10841
20.162	0.10898
20.167	0.10942
20.172	0.10989
20.177	0.11033
20.183	0.11084
20.188	0.11146
20.193	0.11197
20.198	0.11247
20.203	0.11308
20.209	0.11373
20.214	0.11424
20.219	0.11483
20.224	0.11538
20.229	0.11583
20.234	0.11621
20.24	0.11667
20.245	0.11719
20.25	0.1177
20.255	0.11843
20.26	0.11901
20.265	0.11962
20.27	0.12028
20.276	0.12088
20.281	0.12135
20.286	0.12202
20.291	0.12245
20.296	0.12301
20.301	0.12361
20.306	0.12415
20.311	0.12464
20.316	0.12521
20.321	0.12566
20.326	0.12619
20.331	0.12671
20.337	0.12738
20.342	0.12792
20.347	0.12849
20.352	0.12904
20.357	0.12954
20.362	0.12999
20.367	0.13064
20.372	0.13115
20.377	0.13166
20.382	0.13217
20.387	0.13267
20.392	0.1331
20.397	0.1337
20.402	0.13414
20.407	0.1346
20.412	0.135
20.417	0.13564
20.421	0.13617
20.426	0.1366
20.431	0.1372
20.436	0.1377
20.441	0.13819
20.446	0.13864
20.451	0.13924
20.456	0.13988
20.461	0.14046
20.466	0.14112
20.471	0.14166
20.476	0.14216
20.48	0.14281
20.485	0.14328
20.49	0.14401
20.495	0.14452
20.5	0.14509
20.505	0.14563
20.51	0.14609
20.514	0.14658
20.519	0.14715
20.524	0.14762
20.529	0.14812
20.534	0.14865
20.539	0.14916
20.543	0.14977
20.548	0.15034
20.553	0.15097
20.558	0.15158
20.563	0.15219
20.567	0.1527
20.572	0.15335
20.577	0.15389
20.582	0.15443
20.586	0.15502
20.591	0.15559
20.596	0.15622
20.601	0.15689
20.605	0.15738
20.61	0.15791
20.615	0.1585
20.62	0.15907
20.624	0.15962
20.629	0.16
20.634	0.16055
20.639	0.16108
20.643	0.16173
20.648	0.16225
20.653	0.16294
20.657	0.16345
20.662	0.16404
20.667	0.16479
20.671	0.1654
20.676	0.16594
20.681	0.1666
20.685	0.16717
20.69	0.16767
20.695	0.16831
20.699	0.16893
20.704	0.16948
20.709	0.17
20.713	0.17057
20.718	0.17107
20.722	0.17165
20.727	0.17212
20.732	0.17266
20.736	0.17324
20.741	0.17383
20.745	0.17423
20.75	0.17483
20.755	0.17529
20.759	0.17578
20.764	0.17638
20.768	0.17695
20.773	0.17751
20.777	0.17806
20.782	0.17866
20.787	0.17919
20.791	0.17964
20.796	0.18007
20.8	0.18053
20.805	0.1811
20.809	0.18159
20.814	0.18226
20.818	0.18284
20.823	0.18347
20.827	0.18409
20.832	0.1847
20.836	0.18533
20.841	0.18593
20.845	0.18644
20.85	0.187
20.854	0.18771
20.859	0.18812
20.863	0.18883
20.868	0.18938
20.872	0.18992
20.877	0.19053
20.881	0.19099
20.885	0.19163
20.89	0.19233
20.894	0.19276
20.899	0.19318
20.903	0.19378
20.908	0.1943
20.912	0.19488
20.916	0.19555
20.921	0.19605
20.925	0.1967
20.93	0.19731
20.934	0.19794
20.938	0.19854
20.943	0.1992
20.947	0.1997
20.952	0.20029
20.956	0.20091
20.96	0.20159
20.965	0.20208
20.969	0.20275
20.973	0.20335
20.978	0.20398
20.982	0.20446
20.987	0.20505
20.991	0.20563
20.995	0.20622
21	0.20684
21.004	0.2073
21.008	0.20791
21.013	0.2085
21.017	0.20906
21.021	0.20967
21.025	0.21035
21.03	0.21086
21.034	0.21136
21.038	0.21208
21.043	0.21247
21.047	0.2129
21.051	0.21355
21.055	0.21417
21.06	0.21473
21.064	0.21536
21.068	0.21596
21.073	0.21661
21.077	0.21717
21.081	0.2178
21.085	0.21832
21.09	0.21888
21.094	0.21946
21.098	0.22019
21.102	0.22087
21.106	0.22152
21.111	0.22212
21.115	0.22273
21.119	0.22326
21.123	0.22397
21.128	0.22466
21.132	0.22523
21.136	0.22577
21.14	0.22638
21.144	0.22702
21.148	0.22762
21.153	0.22838
21.157	0.22897
21.161	0.22962
21.165	0.23024
21.169	0.23089
21.174	0.23149
21.178	0.23213
21.182	0.23267
21.186	0.23329
21.19	0.23395
21.194	0.23468
21.198	0.23532
21.203	0.23599
21.207	0.23663
21.211	0.23736
21.215	0.23792
21.219	0.23859
21.223	0.23922
21.227	0.23971
21.231	0.2403
21.235	0.24083
21.24	0.24153
21.244	0.24226
21.248	0.24292
21.252	0.24352
21.256	0.24415
21.26	0.24483
21.264	0.24543
21.268	0.24614
21.272	0.24669
21.276	0.24735
21.28	0.24791
21.284	0.2486
21.288	0.24932
21.293	0.24987
21.297	0.25056
21.301	0.25116
21.305	0.25176
21.309	0.25257
21.313	0.25323
21.317	0.25386
21.321	0.25451
21.325	0.25513
21.329	0.25581
21.333	0.25654
21.337	0.25725
21.341	0.2578
21.345	0.2584
21.349	0.25902
21.353	0.25976
21.357	0.26043
21.361	0.26121
21.365	0.26184
21.369	0.26245
21.373	0.26309
21.377	0.26375
21.381	0.26437
21.385	0.26506
21.389	0.26579
21.393	0.26654
21.397	0.26711
21.4	0.26777
21.404	0.26833
21.408	0.26885
21.412	0.26962
21.416	0.27045
21.42	0.27118
21.424	0.27195
21.428	0.27269
21.432	0.27329
21.436	0.27407
21.44	0.27477
21.444	0.27552
21.448	0.27611
21.451	0.27677
21.455	0.27734
21.459	0.27806
21.463	0.27859
21.467	0.27937
21.471	0.28012
21.475	0.28097
21.479	0.28162
21.483	0.28219
21.486	0.2828
21.49	0.28342
21.494	0.28408
21.498	0.28469
21.502	0.2852
21.506	0.28578
21.51	0.2866
21.513	0.28728
21.517	0.28788
21.521	0.28872
21.525	0.28947
21.529	0.29016
21.533	0.29076
21.536	0.29133
21.54	0.29195
21.544	0.29262
21.548	0.29324
21.552	0.29415
21.556	0.29483
21.559	0.29561
21.563	0.29639
21.567	0.29724
21.571	0.29788
21.575	0.2985
21.578	0.29923
21.582	0.29986
21.586	0.30068
21.59	0.30154
21.594	0.30224
21.597	0.30292
21.601	0.30363
21.605	0.3043
21.609	0.30504
21.612	0.30582
21.616	0.30658
21.62	0.30723
21.624	0.30792
21.627	0.30864
21.631	0.30938
21.635	0.3103
21.639	0.31092
21.642	0.31156
21.646	0.31221
21.65	0.31299
21.654	0.31375
21.657	0.31456
21.661	0.31527
21.665	0.31607
21.668	0.3168
21.672	0.31757
21.676	0.31831
21.68	0.31908
21.683	0.31985
21.687	0.32054
21.691	0.32122
21.694	0.32206
21.698	0.3228
21.702	0.32367
21.705	0.32451
21.709	0.32537
21.713	0.32634
21.716	0.32706
21.72	0.32764
21.724	0.32843
21.727	0.32909
21.731	0.32978
21.735	0.33075
21.738	0.3315
21.742	0.33233
21.746	0.33305
21.749	0.33396
21.753	0.33482
21.757	0.33553
21.76	0.33632
21.764	0.33695
21.767	0.3377
21.771	0.33864
21.775	0.33958
21.778	0.34056
21.782	0.34137
21.786	0.34226
21.789	0.34303
21.793	0.34391
21.796	0.34458
21.8	0.34528
21.804	0.34588
21.807	0.34663
21.811	0.34751
21.814	0.34835
21.818	0.34921
21.822	0.35014
21.825	0.35099
21.829	0.35177
21.832	0.3526
21.836	0.3533
21.839	0.35411
21.843	0.35507
21.847	0.35602
21.85	0.35697
21.854	0.35757
21.857	0.35834
21.861	0.35921
21.864	0.36009
21.868	0.36102
21.871	0.3618
21.875	0.36273
21.879	0.36348
21.882	0.36444
21.886	0.36535
21.889	0.36621
21.893	0.36705
21.896	0.36807
21.9	0.36901
21.903	0.36994
21.907	0.37068
21.91	0.37143
21.914	0.37221
21.917	0.37329
21.921	0.37433
21.924	0.37531
21.928	0.37621
21.931	0.37704
21.935	0.37798
21.938	0.37884
21.942	0.37971
21.945	0.38064
21.949	0.3815
21.952	0.38246
21.956	0.3834
21.959	0.38429
21.963	0.38509
21.966	0.38605
21.97	0.38704
21.973	0.38805
21.976	0.3889
21.98	0.3899
21.983	0.39092
21.987	0.3919
21.99	0.39273
21.994	0.39365
21.997	0.39449
22.001	0.39553
22.004	0.39643
22.007	0.39732
22.011	0.39822
22.014	0.39923
22.018	0.40025
22.021	0.40117
22.025	0.40233
22.028	0.40333
22.031	0.40436
22.035	0.40538
22.038	0.4062
22.042	0.40738
22.045	0.40844
22.048	0.40952
22.052	0.41058
22.055	0.41159
22.059	0.41271
22.062	0.41369
22.065	0.41471
22.069	0.41573
22.072	0.41674
22.076	0.4177
22.079	0.41857
22.082	0.41958
22.086	0.42061
22.089	0.42163
22.092	0.42282
22.096	0.42395
22.099	0.42487
22.103	0.42593
22.106	0.42705
22.109	0.42825
22.113	0.4291
22.116	0.43007
22.119	0.43115
22.123	0.43222
22.126	0.43342
22.129	0.43466
22.133	0.43582
22.136	0.43695
22.139	0.43786
22.143	0.43919
22.146	0.44033
22.149	0.44152
22.153	0.44271
22.156	0.44381
22.159	0.44468
22.163	0.44569
22.166	0.44698
22.169	0.44825
22.172	0.4494
22.176	0.45036
22.179	0.45141
22.182	0.45259
22.186	0.45376
22.189	0.455
22.192	0.45634
22.196	0.45739
22.199	0.4586
22.202	0.4599
22.205	0.4611
22.209	0.46216
22.212	0.46351
22.215	0.46468
22.219	0.46597
22.222	0.46738
22.225	0.46866
22.228	0.46999
22.232	0.47126
22.235	0.47243
22.238	0.4737
22.241	0.47497
22.245	0.47624
22.248	0.4774
22.251	0.47872
22.254	0.48023
22.258	0.48162
22.261	0.48272
22.264	0.48399
22.267	0.48546
22.271	0.48684
22.274	0.48821
22.277	0.48954
22.28	0.49088
22.283	0.49223
22.287	0.49378
22.29	0.49517
22.293	0.49659
22.296	0.49808
22.3	0.49971
22.303	0.50142
22.306	0.50293
22.309	0.50436
22.312	0.50597
22.316	0.50764
22.319	0.50901
22.322	0.5105
22.325	0.51201
22.328	0.51356
22.331	0.51508
22.335	0.5167
22.338	0.51821
22.341	0.51974
22.344	0.52167
22.347	0.52333
22.351	0.5252
22.354	0.52684
22.357	0.52852
22.36	0.53011
22.363	0.53169
22.366	0.5336
22.37	0.53528
22.373	0.53688
22.376	0.53862
22.379	0.54022
22.382	0.54197
22.385	0.54362
22.388	0.54531
22.392	0.54718
22.395	0.54901
22.398	0.55081
22.401	0.55252
22.404	0.55427
22.407	0.55626
22.41	0.5581
22.414	0.56015
22.417	0.56228
22.42	0.56429
22.423	0.56649
22.426	0.56832
22.429	0.57024
22.432	0.57207
22.435	0.57422
22.438	0.57631
22.442	0.57834
22.445	0.58039
22.448	0.58238
22.451	0.58455
22.454	0.58665
22.457	0.58892
22.46	0.59102
22.463	0.59341
22.466	0.59565
22.469	0.59792
22.473	0.5998
22.476	0.6019
22.479	0.60421
22.482	0.60655
22.485	0.60908
22.488	0.61134
22.491	0.6141
22.494	0.61669
22.497	0.61899
22.5	0.62149
22.503	0.62405
22.506	0.62657
22.509	0.62924
22.512	0.63208
22.516	0.63506
22.519	0.63791
22.522	0.6408
22.525	0.64351
22.528	0.64666
22.531	0.64982
22.534	0.65293
22.537	0.65598
22.54	0.65924
22.543	0.66239
22.546	0.66556
22.549	0.66895
22.552	0.67246
22.555	0.6761
22.558	0.67955
22.561	0.68301
22.564	0.68674
22.567	0.69024
22.57	0.69391
22.573	0.69828
22.576	0.70195
22.579	0.70592
22.582	0.71
22.585	0.71462
22.588	0.71899
22.591	0.72342
22.594	0.72808
22.597	0.73282
22.6	0.73769
22.603	0.74256
22.606	0.74757
22.609	0.75259
22.612	0.75749
22.615	0.76274
22.618	0.76868
22.621	0.77509
22.624	0.78158
22.627	0.7873
22.63	0.79393
22.633	0.80065
22.636	0.80803
22.639	0.8146
22.642	0.82231
22.645	0.8306
22.648	0.83892
22.651	0.84859
22.654	0.85853
22.657	0.86857
22.66	0.87957
22.663	0.89161
22.666	0.90448
22.669	0.91836
22.672	0.93531
22.674	0.95414
22.677	0.97792


==> figs/datFiles/fig16-line6.dat <==
-3.0171	9e-05
-1.3114	0.01214
-0.089954	0.04837
0.86232	0.08922
1.6429	0.12175
2.3043	0.14811
2.8782	0.17205
3.385	0.19149
3.8388	0.2097
4.2496	0.22561
4.6249	0.24052
4.9704	0.25392
5.2903	0.26654
5.5883	0.27806
5.8672	0.28829
6.1293	0.29795
6.3764	0.30705
6.6102	0.31587
6.8321	0.3245
7.0431	0.33212
7.2444	0.33955
7.4368	0.34631
7.621	0.3532
7.7977	0.3595
7.9675	0.36559
8.131	0.37151
8.2885	0.37723
8.4404	0.3826
8.5873	0.38765
8.7293	0.3926
8.8669	0.39736
9.0002	0.40215
9.1295	0.40671
9.2551	0.41149
9.3772	0.41567
9.4959	0.41947
9.6115	0.42345
9.7241	0.42718
9.8338	0.4309
9.9408	0.43452
10.045	0.43809
10.147	0.44169
10.247	0.44511
10.344	0.44818
10.44	0.45119
10.533	0.45392
10.624	0.45745
10.714	0.46033
10.801	0.46308
10.887	0.46594
10.971	0.46895
11.054	0.4717
11.135	0.47421
11.215	0.47689
11.293	0.47938
11.369	0.48206
11.445	0.48438
11.519	0.48691
11.592	0.48906
11.664	0.49142
11.734	0.49369
11.804	0.49602
11.872	0.49839
11.939	0.50071
12.005	0.50301
12.071	0.50538
12.135	0.50768
12.198	0.50958
12.261	0.51167
12.322	0.51352
12.383	0.51524
12.443	0.51718
12.502	0.51949
12.56	0.52159
12.617	0.52342
12.674	0.52524
12.73	0.52704
12.785	0.52897
12.84	0.53073
12.894	0.53241
12.947	0.53423
13	0.5361
13.052	0.53796
13.103	0.5396
13.154	0.54123
13.204	0.54256
13.253	0.54386
13.302	0.54538
13.351	0.54703
13.399	0.54864
13.446	0.55006
13.493	0.55148
13.54	0.55301
13.586	0.55456
13.631	0.556
13.676	0.5574
13.72	0.55902
13.764	0.56074
13.808	0.56201
13.851	0.56333
13.894	0.56483
13.936	0.56626
13.978	0.56773
14.02	0.56884
14.061	0.57002
14.102	0.57142
14.142	0.57266
14.182	0.57396
14.222	0.57527
14.261	0.57636
14.3	0.57763
14.338	0.57886
14.377	0.58017
14.415	0.58139
14.452	0.58253
14.489	0.58383
14.526	0.58511
14.563	0.58606
14.599	0.58725
14.635	0.58807
14.671	0.58935
14.706	0.59039
14.742	0.5916
14.777	0.5928
14.811	0.59377
14.845	0.59478
14.879	0.59582
14.913	0.59676
14.947	0.59783
14.98	0.59868
15.013	0.59979
15.046	0.60079
15.078	0.60171
15.111	0.60254
15.143	0.60355
15.174	0.60448
15.206	0.6055
15.237	0.60651
15.268	0.60749
15.299	0.6084
15.33	0.60937
15.36	0.6103
15.391	0.61134
15.421	0.61246
15.451	0.61343
15.48	0.61439
15.51	0.61523
15.539	0.61609
15.568	0.61704
15.597	0.61798
15.625	0.61877
15.654	0.61982
15.682	0.62065
15.71	0.62156
15.738	0.62258
15.766	0.62349
15.793	0.62451
15.821	0.62537
15.848	0.62619
15.875	0.62699
15.902	0.6279
15.929	0.62877
15.955	0.62958
15.982	0.63052
16.008	0.63144
16.034	0.63226
16.06	0.63317
16.086	0.63417
16.111	0.63497
16.137	0.63574
16.162	0.63658
16.187	0.63729
16.212	0.63815
16.237	0.63879
16.262	0.63953
16.286	0.64047
16.311	0.64142
16.335	0.64232
16.359	0.6431
16.383	0.64389
16.407	0.64474
16.431	0.64544
16.455	0.64616
16.478	0.64666
16.502	0.64744
16.525	0.64814
16.548	0.64892
16.571	0.64977
16.594	0.65036
16.617	0.65125
16.639	0.65213
16.662	0.65297
16.684	0.65378
16.707	0.65453
16.729	0.65516
16.751	0.65595
16.773	0.65666
16.795	0.65741
16.817	0.65821
16.838	0.65897
16.86	0.65972
16.881	0.66036
16.903	0.66102
16.924	0.66182
16.945	0.66244
16.966	0.66322
16.987	0.66377
17.008	0.66465
17.028	0.66544
17.049	0.66612
17.07	0.66687
17.09	0.66749
17.11	0.66818
17.131	0.6689
17.151	0.66957
17.171	0.67029
17.191	0.67119
17.211	0.6718
17.23	0.67249
17.25	0.67314
17.27	0.67368
17.289	0.67438
17.309	0.67498
17.328	0.67559
17.347	0.67633
17.366	0.67682
17.386	0.67747
17.405	0.67818
17.423	0.67876
17.442	0.67937
17.461	0.67997
17.48	0.68077
17.498	0.68152
17.517	0.68204
17.535	0.68266
17.554	0.68326
17.572	0.68398
17.59	0.68444
17.608	0.68506
17.626	0.68566
17.644	0.6862
17.662	0.68674
17.68	0.68739
17.698	0.68792
17.715	0.68849
17.733	0.6891
17.751	0.68968
17.768	0.69035
17.785	0.691
17.803	0.69176
17.82	0.69244
17.837	0.69301
17.854	0.69353
17.871	0.69414
17.888	0.69479
17.905	0.6954
17.922	0.69596
17.939	0.69658
17.956	0.69707
17.972	0.69765
17.989	0.6982
18.006	0.69886
18.022	0.69947
18.038	0.70007
18.055	0.70071
18.071	0.70123
18.087	0.70198
18.103	0.70256
18.12	0.70314
18.136	0.7037
18.152	0.70434
18.168	0.70495
18.183	0.70539
18.199	0.70598
18.215	0.70652
18.231	0.70717
18.246	0.70768
18.262	0.70815
18.277	0.70881
18.293	0.70936
18.308	0.71
18.324	0.71056
18.339	0.71111
18.354	0.71165
18.37	0.71233
18.385	0.71294
18.4	0.71342
18.415	0.71409
18.43	0.71469
18.445	0.71521
18.46	0.71574
18.475	0.71629
18.489	0.71692
18.504	0.71742
18.519	0.71793
18.533	0.71842
18.548	0.7191
18.563	0.71975
18.577	0.72043
18.591	0.72091
18.606	0.72147
18.62	0.72197
18.635	0.72257
18.649	0.72306
18.663	0.72362
18.677	0.72419
18.691	0.72485
18.705	0.72542
18.719	0.72595
18.733	0.7264
18.747	0.72699
18.761	0.72759
18.775	0.7282
18.789	0.72869
18.803	0.72913
18.816	0.72965
18.83	0.73015
18.844	0.73077
18.857	0.7313
18.871	0.73192
18.884	0.73257
18.898	0.73305
18.911	0.73349
18.925	0.73402
18.938	0.73448
18.951	0.73501
18.964	0.73558
18.978	0.73611
18.991	0.73661
19.004	0.73715
19.017	0.73778
19.03	0.73844
19.043	0.73896
19.056	0.73942
19.069	0.74005
19.082	0.74057
19.095	0.74102
19.108	0.7414
19.12	0.74205
19.133	0.74258
19.146	0.74318
19.159	0.74363
19.171	0.74412
19.184	0.74457
19.196	0.74501
19.209	0.74552
19.221	0.74602
19.234	0.74661
19.246	0.74715
19.259	0.74753
19.271	0.74795
19.283	0.74846
19.296	0.74897
19.308	0.74955
19.32	0.74997
19.332	0.75042
19.344	0.75102
19.357	0.75152
19.369	0.75198
19.381	0.75251
19.393	0.75293
19.405	0.75337
19.417	0.75391
19.429	0.7544
19.44	0.75493
19.452	0.75556
19.464	0.75622
19.476	0.75673
19.488	0.75728
19.499	0.75774
19.511	0.75832
19.523	0.75885
19.534	0.75938
19.546	0.75981
19.557	0.76047
19.569	0.76107
19.58	0.76161
19.592	0.76223
19.603	0.76276
19.615	0.76327
19.626	0.76369
19.638	0.76426
19.649	0.76496
19.66	0.7655
19.671	0.76604
19.683	0.76662
19.694	0.76711
19.705	0.76761
19.716	0.76809
19.727	0.7687
19.738	0.76917
19.749	0.76957
19.76	0.77005
19.772	0.77046
19.782	0.77103
19.793	0.7716
19.804	0.77203
19.815	0.77254
19.826	0.77305
19.837	0.7736
19.848	0.7741
19.859	0.77451
19.869	0.7751
19.88	0.77573
19.891	0.77619
19.901	0.7768
19.912	0.77725
19.923	0.77776
19.933	0.77834
19.944	0.77889
19.954	0.77938
19.965	0.77982
19.975	0.78027
19.986	0.78081
19.996	0.78135
20.007	0.78198
20.017	0.78247
20.028	0.78296
20.038	0.78355
20.048	0.78405
20.059	0.78449
20.069	0.78512
20.079	0.78582
20.089	0.78641
20.1	0.78697
20.11	0.78752
20.12	0.78808
20.13	0.78869
20.14	0.7892
20.15	0.78975
20.16	0.79032
20.17	0.79074
20.18	0.79122
20.19	0.79198
20.2	0.79259
20.21	0.79307
20.22	0.79363
20.23	0.79414
20.24	0.79471
20.25	0.79525
20.26	0.79589
20.269	0.79632
20.279	0.7969
20.289	0.79761
20.299	0.79827
20.309	0.79887
20.318	0.7994
20.328	0.80003
20.338	0.80059
20.347	0.80109
20.357	0.80179
20.366	0.80238
20.376	0.80292
20.386	0.80359
20.395	0.80415
20.405	0.80481
20.414	0.8053
20.424	0.80602
20.433	0.80663
20.442	0.80729
20.452	0.80793
20.461	0.80867
20.471	0.80919
20.48	0.80982
20.489	0.81051
20.499	0.81119
20.508	0.81179
20.517	0.81233
20.526	0.81307
20.536	0.81373
20.545	0.81441
20.554	0.81521
20.563	0.81584
20.572	0.81659
20.581	0.81728
20.591	0.818
20.6	0.81871
20.609	0.81932
20.618	0.82011
20.627	0.82067
20.636	0.82128
20.645	0.82183
20.654	0.82264
20.663	0.82334
20.672	0.82396
20.681	0.82473
20.69	0.82547
20.698	0.8261
20.707	0.82665
20.716	0.82735
20.725	0.82815
20.734	0.82877
20.743	0.82944
20.751	0.83016
20.76	0.83071
20.769	0.83144
20.778	0.83212
20.786	0.8327
20.795	0.83337
20.804	0.83419
20.812	0.83491
20.821	0.83569
20.83	0.8363
20.838	0.83695
20.847	0.83775
20.855	0.83852
20.864	0.83934
20.873	0.84001
20.881	0.8407
20.89	0.8414
20.898	0.84215
20.907	0.84292
20.915	0.84357
20.923	0.84422
20.932	0.845
20.94	0.84562
20.949	0.84624
20.957	0.84691
20.965	0.84757
20.974	0.84836
20.982	0.84909
20.99	0.84982
20.999	0.85056
21.007	0.85129
21.015	0.85196
21.023	0.85281
21.032	0.85344
21.04	0.8542
21.048	0.85498
21.056	0.85566
21.064	0.85633
21.073	0.85702
21.081	0.85775
21.089	0.85848
21.097	0.85912
21.105	0.85987
21.113	0.86058
21.121	0.86132
21.129	0.86212
21.137	0.86276
21.145	0.86356
21.153	0.86413
21.161	0.8649
21.169	0.86553
21.177	0.86622
21.185	0.8671
21.193	0.8679
21.201	0.86856
21.209	0.86931
21.217	0.87004
21.225	0.87068
21.233	0.8714
21.24	0.87218
21.248	0.87283
21.256	0.87355
21.264	0.87423
21.272	0.87502
21.279	0.87562
21.287	0.87652
21.295	0.8772
21.303	0.8779
21.31	0.87844
21.318	0.87923
21.326	0.87988
21.333	0.88063
21.341	0.88154
21.349	0.88216
21.356	0.88299
21.364	0.88372
21.372	0.88454
21.379	0.88515
21.387	0.8859
21.394	0.8866
21.402	0.88734
21.409	0.88794
21.417	0.88871
21.425	0.88945
21.432	0.89033
21.44	0.891
21.447	0.89165
21.454	0.89228
21.462	0.89297
21.469	0.89373
21.477	0.89456
21.484	0.89515
21.492	0.8959
21.499	0.8966
21.506	0.89733
21.514	0.89819
21.521	0.89886
21.528	0.89958
21.536	0.90024
21.543	0.90105
21.55	0.90182
21.558	0.90253
21.565	0.9032
21.572	0.9039
21.58	0.90458
21.587	0.90531
21.594	0.90607
21.601	0.90674
21.608	0.90744
21.616	0.90812
21.623	0.90873
21.63	0.90944
21.637	0.9102
21.644	0.91091
21.651	0.91146
21.659	0.91219
21.666	0.91292
21.673	0.91365
21.68	0.91424
21.687	0.91492
21.694	0.9156
21.701	0.91628
21.708	0.91688
21.715	0.9176
21.722	0.91834
21.729	0.91903
21.736	0.91967
21.743	0.92022
21.75	0.92096
21.757	0.92168
21.764	0.9224
21.771	0.92294
21.778	0.92351
21.785	0.92419
21.792	0.92485
21.799	0.92557
21.805	0.92622
21.812	0.92689
21.819	0.92745
21.826	0.92814
21.833	0.92874
21.84	0.92935
21.847	0.92999
21.853	0.93053
21.86	0.93111
21.867	0.93173
21.874	0.93234
21.881	0.93286
21.887	0.93343
21.894	0.93387
21.901	0.93442
21.908	0.93501
21.914	0.93571
21.921	0.93628
21.928	0.93683
21.934	0.93737
21.941	0.93786
21.948	0.93852
21.954	0.939
21.961	0.93951
21.968	0.93996
21.974	0.94044
21.981	0.94101
21.987	0.94152
21.994	0.94225
22.001	0.94296
22.007	0.94345
22.014	0.94397
22.02	0.94446
22.027	0.94489
22.033	0.94551
22.04	0.94606
22.046	0.94647
22.053	0.94712
22.059	0.94769
22.066	0.94822
22.072	0.94871
22.079	0.94916
22.085	0.94977
22.092	0.95035
22.098	0.95078
22.105	0.95119
22.111	0.95166
22.117	0.95222
22.124	0.95282
22.13	0.95329
22.137	0.95385
22.143	0.95427
22.149	0.95475
22.156	0.95514
22.162	0.95559
22.168	0.95606
22.175	0.9565
22.181	0.95695
22.187	0.95736
22.194	0.95775
22.2	0.95812
22.206	0.95848
22.212	0.95894
22.219	0.95944
22.225	0.9599
22.231	0.96035
22.237	0.96071
22.244	0.96111
22.25	0.96147
22.256	0.96185
22.262	0.96228
22.269	0.96277
22.275	0.96318
22.281	0.96365
22.287	0.96399
22.293	0.96426
22.299	0.96463
22.305	0.96507
22.312	0.96552
22.318	0.96602
22.324	0.96645
22.33	0.96691
22.336	0.96735
22.342	0.96766
22.348	0.96805
22.354	0.96852
22.36	0.96889
22.366	0.96924
22.372	0.96949
22.378	0.96985
22.384	0.97015
22.391	0.97061
22.397	0.971
22.403	0.97126
22.409	0.97155
22.415	0.97199
22.42	0.9723
22.426	0.97265
22.432	0.97293
22.438	0.97327
22.444	0.97365
22.45	0.97398
22.456	0.97431
22.462	0.97461
22.468	0.97492
22.474	0.97517
22.48	0.97564
22.486	0.97592
22.492	0.97615
22.497	0.97645
22.503	0.97672
22.509	0.97704
22.515	0.97732
22.521	0.97762
22.527	0.97799
22.533	0.97831
22.538	0.9786
22.544	0.97884
22.55	0.9791
22.556	0.97942
22.562	0.97968
22.567	0.9799
22.573	0.98007
22.579	0.98046
22.585	0.98073
22.59	0.98099
22.596	0.98125
22.602	0.98146
22.608	0.98165
22.613	0.98184
22.619	0.98204
22.625	0.98223
22.63	0.98247
22.636	0.98262
22.642	0.98284
22.647	0.98314
22.653	0.98334
22.659	0.98357
22.664	0.98374
22.67	0.98397
22.676	0.98422
22.681	0.98451
22.687	0.98475
22.693	0.98499
22.698	0.98517
22.704	0.98539
22.709	0.98559
22.715	0.98577
22.72	0.98593
22.726	0.98612
22.732	0.98631
22.737	0.98652
22.743	0.98668
22.748	0.98684
22.754	0.98708
22.759	0.98722
22.765	0.98741
22.77	0.98758
22.776	0.98776
22.781	0.98789
22.787	0.98811
22.792	0.98824
22.798	0.98837
22.803	0.9885
22.809	0.9887
22.814	0.98888
22.82	0.9891
22.825	0.98924
22.831	0.98941
22.836	0.98957
22.841	0.98974
22.847	0.98987
22.852	0.98998
22.858	0.99012
22.863	0.99023
22.868	0.9904
22.874	0.99055
22.879	0.99075
22.885	0.9909
22.89	0.99106
22.895	0.99115
22.901	0.99132
22.906	0.99144
22.911	0.99151
22.917	0.99164
22.922	0.99179
22.927	0.99188
22.933	0.99202
22.938	0.99208
22.943	0.99223
22.949	0.99232
22.954	0.99243
22.959	0.99261
22.964	0.99271
22.97	0.99279
22.975	0.99287
22.98	0.99298
22.985	0.99308
22.991	0.99323
22.996	0.99337
23.001	0.99348
23.006	0.99364
23.012	0.99373
23.017	0.99381
23.022	0.99394
23.027	0.99403
23.032	0.99409
23.038	0.99416
23.043	0.99428
23.048	0.99434
23.053	0.99445
23.058	0.99454
23.063	0.99462
23.068	0.9947
23.074	0.99478
23.079	0.99491
23.084	0.99498
23.089	0.99506
23.094	0.99514
23.099	0.99523
23.104	0.9953
23.109	0.9954
23.115	0.99547
23.12	0.99552
23.125	0.9956
23.13	0.99564
23.135	0.99575
23.14	0.99585
23.145	0.99594
23.15	0.99603
23.155	0.99612
23.16	0.99617
23.165	0.99621
23.17	0.99628
23.175	0.99632
23.18	0.99641
23.185	0.99648
23.19	0.99654
23.195	0.99664
23.2	0.9967
23.205	0.99674
23.21	0.99679
23.215	0.99683
23.22	0.99688
23.225	0.99697
23.23	0.99704
23.235	0.99709
23.24	0.99719
23.245	0.99723
23.25	0.99728
23.255	0.99734
23.26	0.99739
23.265	0.99746
23.27	0.99752
23.274	0.99756
23.279	0.99762
23.284	0.99764
23.289	0.99768
23.294	0.99775
23.299	0.99781
23.304	0.99785
23.309	0.9979
23.314	0.998
23.318	0.99807
23.323	0.99812
23.328	0.99818
23.333	0.99822
23.338	0.99825
23.343	0.99829
23.347	0.99832
23.352	0.99835
23.357	0.99842
23.362	0.99844
23.367	0.99851
23.372	0.99856
23.376	0.99857
23.381	0.99861
23.386	0.99863
23.391	0.99865
23.395	0.99868
23.4	0.99871
23.405	0.99876
23.41	0.99876
23.414	0.99883
23.419	0.99885
23.424	0.9989
23.429	0.99894
23.433	0.99896
23.438	0.99902
23.443	0.99907
23.448	0.99911
23.452	0.99915
23.457	0.99917
23.462	0.99919
23.466	0.99922
23.471	0.99924
23.476	0.99924
23.481	0.99925
23.485	0.99927
23.49	0.9993
23.495	0.9993
23.499	0.99931
23.504	0.99933
23.508	0.99933
23.513	0.99936
23.518	0.99939
23.522	0.99943
23.527	0.99945
23.532	0.99948
23.536	0.99949
23.541	0.99949
23.546	0.9995
23.55	0.99952
23.555	0.99952
23.559	0.99954
23.564	0.99954
23.569	0.99955
23.573	0.9996
23.578	0.99961
23.582	0.99962
23.587	0.99964
23.591	0.99966
23.596	0.99967
23.601	0.99968
23.605	0.99971
23.61	0.99973
23.614	0.99973
23.619	0.99974
23.623	0.99975
23.628	0.99976
23.632	0.99977
23.637	0.99978
23.641	0.99978
23.646	0.99978
23.65	0.99979
23.655	0.9998
23.659	0.99981
23.664	0.99984
23.668	0.99986
23.673	0.99986
23.677	0.99986
23.682	0.99986
23.686	0.99986
23.691	0.99987
23.695	0.99987
23.7	0.99988
23.704	0.99989
23.708	0.99991
23.713	0.99991
23.717	0.99991
23.722	0.99991
23.726	0.99992
23.731	0.99992
23.735	0.99993
23.739	0.99994
23.744	0.99994
23.748	0.99995
23.753	0.99996
23.757	0.99996
23.761	0.99996
23.766	0.99996
23.77	0.99996
23.774	0.99996
23.779	0.99996
23.783	0.99997
23.788	0.99998
23.792	0.99998
23.796	0.99998
23.801	0.99999
23.805	0.99999
23.809	0.99999


==> figs/datFiles/fig16-line7.dat <==
-2.1294	0.00983
4.7924	0.24655
7.3375	0.33669
8.9316	0.39015
10.095	0.42735
11.012	0.45519
11.768	0.47777
12.412	0.49655
12.973	0.51308
13.47	0.52759
13.915	0.53974
14.32	0.55052
14.689	0.56063
15.03	0.56981
15.346	0.57798
15.64	0.58527
15.916	0.59213
16.175	0.59871
16.42	0.60412
16.652	0.60983
16.871	0.6153
17.081	0.62016
17.28	0.6249
17.471	0.62921
17.654	0.63394
17.83	0.63788
17.998	0.64178
18.161	0.64575
18.317	0.64948
18.468	0.65313
18.614	0.65647
18.755	0.65984
18.892	0.66282
19.025	0.66576
19.153	0.66862
19.278	0.67145
19.4	0.67446
19.518	0.67688
19.633	0.67946
19.745	0.68194
19.854	0.68436
19.961	0.68658
20.065	0.68862
20.166	0.69083
20.266	0.69295
20.363	0.69503
20.458	0.69736
20.551	0.69922
20.642	0.70113
20.731	0.7028
20.818	0.70466
20.903	0.7064
20.987	0.70821
21.07	0.71001
21.151	0.71179
21.23	0.71362
21.308	0.7152
21.384	0.71686
21.459	0.71836
21.533	0.71991
21.606	0.7213
21.678	0.72272
21.748	0.72424
21.817	0.72574
21.885	0.72725
21.952	0.72873
22.018	0.73006
22.083	0.73122
22.147	0.73263
22.211	0.7339
22.273	0.73527
22.334	0.73647
22.395	0.73776
22.454	0.73881
22.513	0.74014
22.571	0.74125
22.629	0.74229
22.685	0.74337
22.741	0.74447
22.796	0.74565
22.851	0.74672
22.905	0.74776
22.958	0.74858
23.01	0.74962
23.062	0.7506
23.113	0.75138
23.164	0.75244
23.214	0.75334
23.264	0.75417
23.312	0.75508
23.361	0.7559
23.409	0.75674
23.456	0.75766
23.503	0.75863
23.549	0.75958
23.595	0.76041
23.64	0.76122
23.685	0.76204
23.73	0.76284
23.774	0.76364
23.817	0.76439
23.86	0.76514
23.903	0.76609
23.945	0.76692
23.987	0.76784
24.029	0.76877
24.07	0.76958
24.11	0.77047
24.151	0.77131
24.191	0.77204
24.23	0.77279
24.269	0.77362
24.308	0.77426
24.347	0.77506
24.385	0.77589
24.423	0.77672
24.46	0.7775
24.497	0.77812
24.534	0.77881
24.571	0.77964
24.607	0.78042
24.643	0.78105
24.679	0.78168
24.714	0.78239
24.749	0.78308
24.784	0.7837
24.819	0.78415
24.853	0.7847
24.887	0.78524
24.921	0.7861
24.954	0.78684
24.987	0.78754
25.02	0.78813
25.053	0.7886
25.085	0.78922
25.118	0.78973
25.15	0.79049
25.181	0.791
25.213	0.79152
25.244	0.79205
25.275	0.79271
25.306	0.7933
25.337	0.79386
25.367	0.79458
25.397	0.79517
25.427	0.79577
25.457	0.79626
25.487	0.79674
25.516	0.79723
25.545	0.79773
25.574	0.79815
25.603	0.79866
25.632	0.79917
25.66	0.79974
25.689	0.80015
25.717	0.80064
25.744	0.80118
25.772	0.80185
25.8	0.80237
25.827	0.8028
25.854	0.80323
25.881	0.80383
25.908	0.80416
25.935	0.80466
25.961	0.80519
25.988	0.80564
26.014	0.80613
26.04	0.8067
26.066	0.80707
26.092	0.80749
26.117	0.80792
26.143	0.80835
26.168	0.80877
26.193	0.80917
26.218	0.80975
26.243	0.81028
26.268	0.81072
26.292	0.81112
26.317	0.81156
26.341	0.81204
26.365	0.81259
26.389	0.81295
26.413	0.81327
26.437	0.81361
26.46	0.81412
26.484	0.81461
26.507	0.81504
26.53	0.81543
26.554	0.81587
26.577	0.8163
26.599	0.81685
26.622	0.81727
26.645	0.81776
26.667	0.8183
26.69	0.81859
26.712	0.81902
26.734	0.81934
26.756	0.81967
26.778	0.82
26.8	0.82034
26.822	0.8207
26.844	0.82113
26.865	0.8215
26.887	0.82196
26.908	0.82238
26.929	0.82283
26.95	0.82323
26.971	0.82361
26.992	0.82408
27.013	0.8245
27.034	0.82479
27.054	0.82518
27.075	0.82553
27.095	0.82593
27.115	0.82629
27.136	0.82671
27.156	0.8271
27.176	0.82751
27.196	0.82781
27.216	0.82822
27.235	0.82869
27.255	0.82909
27.275	0.82953
27.294	0.82987
27.314	0.8302
27.333	0.83055
27.352	0.83089
27.371	0.83131
27.39	0.83167
27.409	0.83196
27.428	0.83239
27.447	0.83271
27.466	0.83309
27.484	0.83338
27.503	0.83377
27.521	0.83402
27.54	0.8344
27.558	0.83479
27.577	0.83516
27.595	0.83539
27.613	0.83581
27.631	0.83616
27.649	0.83656
27.667	0.83701
27.685	0.83736
27.702	0.83767
27.72	0.83807
27.738	0.83846
27.755	0.8388
27.773	0.8391
27.79	0.83943
27.807	0.8399
27.825	0.84025
27.842	0.84058
27.859	0.8411
27.876	0.84146
27.893	0.84189
27.91	0.84212
27.927	0.84241
27.943	0.8428
27.96	0.8431
27.977	0.84342
27.993	0.84371
28.01	0.84402
28.026	0.84434
28.043	0.84477
28.059	0.84514
28.075	0.84546
28.092	0.84573
28.108	0.84605
28.124	0.84642
28.14	0.84672
28.156	0.84704
28.172	0.84749
28.188	0.84777
28.203	0.84817
28.219	0.84854
28.235	0.84886
28.251	0.84916
28.266	0.84941
28.282	0.84981
28.297	0.85017
28.313	0.85045
28.328	0.85079
28.343	0.85112
28.358	0.85142
28.374	0.85169
28.389	0.85194
28.404	0.85227
28.419	0.85257
28.434	0.85291
28.449	0.85326
28.464	0.85361
28.479	0.8539
28.493	0.85423
28.508	0.85456
28.523	0.85488
28.537	0.85531
28.552	0.85561
28.567	0.85584
28.581	0.85615
28.595	0.85645
28.61	0.85681
28.624	0.85713
28.638	0.85744
28.653	0.85776
28.667	0.85802
28.681	0.85833
28.695	0.85857
28.709	0.85886
28.723	0.85909
28.737	0.85927
28.751	0.85961
28.765	0.85985
28.779	0.86014
28.793	0.86047
28.806	0.86076
28.82	0.86102
28.834	0.86132
28.847	0.86162
28.861	0.86198
28.875	0.8622
28.888	0.86245
28.902	0.86268
28.915	0.86305
28.928	0.86331
28.942	0.86357
28.955	0.8639
28.968	0.8642
28.981	0.86445
28.995	0.86475
29.008	0.8651
29.021	0.86537
29.034	0.86563
29.047	0.86588
29.06	0.86614
29.073	0.86645
29.086	0.86676
29.099	0.86701
29.111	0.86725
29.124	0.8675
29.137	0.8677
29.15	0.86804
29.162	0.86837
29.175	0.86868
29.188	0.86896
29.2	0.86921
29.213	0.86951
29.225	0.86972
29.238	0.86999
29.25	0.87027
29.262	0.87052
29.275	0.87077
29.287	0.87106
29.299	0.87124
29.312	0.87154
29.324	0.87178
29.336	0.87205
29.348	0.87231
29.36	0.87259
29.372	0.87282
29.384	0.8731
29.396	0.87335
29.408	0.87358
29.42	0.87386
29.432	0.87419
29.444	0.87451
29.456	0.87481
29.468	0.87507
29.479	0.87544
29.491	0.87569
29.503	0.876
29.515	0.87622
29.526	0.87646
29.538	0.87672
29.549	0.87702
29.561	0.87732
29.572	0.87756
29.584	0.87782
29.595	0.87807
29.607	0.87827
29.618	0.87856
29.63	0.87893
29.641	0.87922
29.652	0.8794
29.664	0.8796
29.675	0.87988
29.686	0.88012
29.697	0.88033
29.708	0.88056
29.72	0.88083
29.731	0.88106
29.742	0.88134
29.753	0.88167
29.764	0.88191
29.775	0.88218
29.786	0.8825
29.797	0.88286
29.808	0.88314
29.819	0.88349
29.829	0.8837
29.84	0.88398
29.851	0.88417
29.862	0.88444
29.873	0.88485
29.883	0.88525
29.894	0.88557
29.905	0.88582
29.915	0.88606
29.926	0.88635
29.937	0.88666
29.947	0.88703
29.958	0.88727
29.968	0.88752
29.979	0.8878
29.989	0.88809
30	0.88835
30.01	0.88865
30.021	0.88893
30.031	0.88922
30.041	0.88932
30.052	0.88963
30.062	0.88991
30.072	0.89022
30.082	0.8906
30.093	0.89089
30.103	0.89137
30.113	0.89171
30.123	0.89195
30.133	0.89216
30.143	0.8924
30.153	0.89276
30.164	0.89301
30.174	0.89334
30.184	0.89359
30.194	0.8939
30.204	0.89413
30.213	0.89435
30.223	0.89475
30.233	0.89505
30.243	0.89529
30.253	0.89545
30.263	0.89583
30.273	0.8961
30.282	0.89641
30.292	0.89673
30.302	0.897
30.312	0.89729
30.321	0.89757
30.331	0.89781
30.341	0.89817
30.35	0.89847
30.36	0.89876
30.37	0.89908
30.379	0.8994
30.389	0.89971
30.398	0.90004
30.408	0.90034
30.417	0.9007
30.427	0.90102
30.436	0.90132
30.446	0.90171
30.455	0.90199
30.464	0.90233
30.474	0.90256
30.483	0.90289
30.492	0.90321
30.502	0.90366
30.511	0.90405
30.52	0.90436
30.529	0.90467
30.539	0.90502
30.548	0.90538
30.557	0.90578
30.566	0.90614
30.575	0.90652
30.585	0.90687
30.594	0.9072
30.603	0.90754
30.612	0.90789
30.621	0.90832
30.63	0.90876
30.639	0.90918
30.648	0.90957
30.657	0.90993
30.666	0.91023
30.675	0.91063
30.684	0.91092
30.693	0.91135
30.701	0.91168
30.71	0.91197
30.719	0.9123
30.728	0.91271
30.737	0.91303
30.746	0.9134
30.754	0.91377
30.763	0.91421
30.772	0.91464
30.781	0.915
30.789	0.91537
30.798	0.91573
30.807	0.91598
30.815	0.91627
30.824	0.91661
30.833	0.91695
30.841	0.91725
30.85	0.91771
30.858	0.91805
30.867	0.91851
30.875	0.91893
30.884	0.91931
30.892	0.91959
30.901	0.91997
30.909	0.9204
30.918	0.92078
30.926	0.9212
30.935	0.92163
30.943	0.92195
30.952	0.9224
30.96	0.92268
30.968	0.92297
30.977	0.92332
30.985	0.92372
30.993	0.92405
31.002	0.92445
31.01	0.92482
31.018	0.92514
31.026	0.9256
31.035	0.926
31.043	0.92629
31.051	0.92667
31.059	0.92711
31.067	0.9274
31.075	0.92786
31.084	0.9282
31.092	0.92866
31.1	0.92901
31.108	0.92946
31.116	0.92975
31.124	0.93012
31.132	0.93045
31.14	0.93087
31.148	0.93122
31.156	0.93159
31.164	0.93196
31.172	0.93234
31.18	0.93272
31.188	0.93307
31.196	0.93341
31.204	0.93381
31.212	0.93419
31.22	0.93444
31.228	0.93491
31.235	0.93526
31.243	0.93559
31.251	0.93591
31.259	0.93629
31.267	0.93654
31.274	0.9369
31.282	0.93722
31.29	0.9376
31.298	0.93789
31.305	0.9382
31.313	0.93863
31.321	0.93898
31.329	0.93929
31.336	0.93968
31.344	0.94007
31.352	0.94039
31.359	0.94075
31.367	0.94115
31.374	0.94155
31.382	0.94185
31.39	0.94211
31.397	0.94243
31.405	0.94278
31.412	0.94308
31.42	0.94344
31.427	0.9438
31.435	0.94418
31.442	0.94454
31.45	0.94487
31.457	0.94523
31.465	0.94564
31.472	0.94598
31.48	0.94635
31.487	0.94673
31.494	0.94708
31.502	0.94736
31.509	0.94781
31.517	0.94816
31.524	0.94867
31.531	0.94905
31.539	0.94942
31.546	0.94999
31.553	0.95036
31.56	0.95066
31.568	0.95097
31.575	0.95129
31.582	0.95171
31.589	0.952
31.597	0.95239
31.604	0.95274
31.611	0.95315
31.618	0.95345
31.625	0.95378
31.633	0.95409
31.64	0.95448
31.647	0.95489
31.654	0.95512
31.661	0.95556
31.668	0.95577
31.675	0.95612
31.683	0.9564
31.69	0.95668
31.697	0.95698
31.704	0.95738
31.711	0.9578
31.718	0.95822
31.725	0.95848
31.732	0.9588
31.739	0.95914
31.746	0.95933
31.753	0.95962
31.76	0.95999
31.767	0.96034
31.774	0.96067
31.781	0.96106
31.787	0.96134
31.794	0.96164
31.801	0.96207
31.808	0.96241
31.815	0.96273
31.822	0.96316
31.829	0.96342
31.836	0.96379
31.842	0.96415
31.849	0.96456
31.856	0.96484
31.863	0.96512
31.87	0.9655
31.876	0.9658
31.883	0.96609
31.89	0.96634
31.897	0.96671
31.903	0.96705
31.91	0.96734
31.917	0.96763
31.924	0.96784
31.93	0.96814
31.937	0.96839
31.944	0.96866
31.95	0.969
31.957	0.96928
31.964	0.96958
31.97	0.96983
31.977	0.97006
31.983	0.97025
31.99	0.97051
31.997	0.97083
32.003	0.97114
32.01	0.97134
32.016	0.97151
32.023	0.9718
32.029	0.97198
32.036	0.97225
32.043	0.97253
32.049	0.97294
32.056	0.9732
32.062	0.97356
32.069	0.97385
32.075	0.97411
32.081	0.9744
32.088	0.97455
32.094	0.97476
32.101	0.97503
32.107	0.97526
32.114	0.97557
32.12	0.97583
32.126	0.97604
32.133	0.97627
32.139	0.97648
32.146	0.97667
32.152	0.97694
32.158	0.97717
32.165	0.97743
32.171	0.97767
32.177	0.97786
32.184	0.97812
32.19	0.9783
32.196	0.97853
32.202	0.97865
32.209	0.97886
32.215	0.97912
32.221	0.97939
32.228	0.97961
32.234	0.9799
32.24	0.98004
32.246	0.98022
32.252	0.98043
32.259	0.98057
32.265	0.98085
32.271	0.98106
32.277	0.98129
32.283	0.9815
32.29	0.98181
32.296	0.982
32.302	0.98221
32.308	0.98242
32.314	0.98258
32.32	0.98279
32.326	0.98302
32.332	0.98322
32.339	0.98351
32.345	0.98372
32.351	0.98387
32.357	0.98408
32.363	0.98419
32.369	0.98445
32.375	0.98464
32.381	0.98479
32.387	0.98497
32.393	0.98517
32.399	0.98535
32.405	0.98548
32.411	0.98562
32.417	0.9858
32.423	0.98604
32.429	0.98625
32.435	0.98643
32.441	0.98656
32.447	0.98665
32.453	0.98675
32.459	0.98685
32.465	0.98696
32.47	0.98717
32.476	0.98737
32.482	0.9875
32.488	0.98761
32.494	0.98778
32.5	0.98787
32.506	0.98807
32.512	0.98824
32.517	0.98848
32.523	0.98864
32.529	0.98877
32.535	0.98893
32.541	0.98907
32.547	0.9892
32.552	0.98931
32.558	0.9894
32.564	0.98953
32.57	0.98967
32.576	0.98979
32.581	0.98995
32.587	0.99008
32.593	0.99016
32.599	0.99026
32.604	0.99042
32.61	0.99047
32.616	0.99059
32.621	0.99074
32.627	0.99094
32.633	0.99101
32.638	0.99114
32.644	0.9912
32.65	0.9913
32.656	0.99144
32.661	0.99157
32.667	0.99163
32.672	0.99177
32.678	0.9919
32.684	0.99201
32.689	0.99211
32.695	0.9922
32.701	0.99232
32.706	0.99247
32.712	0.99255
32.717	0.99261
32.723	0.99268
32.728	0.99276
32.734	0.99284
32.74	0.99295
32.745	0.99306
32.751	0.99316
32.756	0.99325
32.762	0.99335
32.767	0.99345
32.773	0.99357
32.778	0.99369
32.784	0.9938
32.789	0.99387
32.795	0.99398
32.8	0.99407
32.806	0.9941
32.811	0.99414
32.817	0.99421
32.822	0.99423
32.828	0.99431
32.833	0.99437
32.838	0.99447
32.844	0.99452
32.849	0.99467
32.855	0.99473
32.86	0.99479
32.865	0.99491
32.871	0.99498
32.876	0.99506
32.882	0.9951
32.887	0.99517
32.892	0.99523
32.898	0.99533
32.903	0.99539
32.908	0.99545
32.914	0.99547
32.919	0.9955
32.924	0.99555
32.93	0.99562
32.935	0.99567
32.94	0.99574
32.946	0.99577
32.951	0.99585
32.956	0.99593
32.961	0.996
32.967	0.99607
32.972	0.99608
32.977	0.99615
32.983	0.99621
32.988	0.99625
32.993	0.99631
32.998	0.99634
33.003	0.99644
33.009	0.99653
33.014	0.99659
33.019	0.9966
33.024	0.99665
33.029	0.99669
33.035	0.99673
33.04	0.99681
33.045	0.99687
33.05	0.99695
33.055	0.99701
33.061	0.99705
33.066	0.99709
33.071	0.99715
33.076	0.99719
33.081	0.99725
33.086	0.9973
33.091	0.99732
33.096	0.9974
33.102	0.99742
33.107	0.99751
33.112	0.99755
33.117	0.99758
33.122	0.99763
33.127	0.99765
33.132	0.99769
33.137	0.99772
33.142	0.99774
33.147	0.99778
33.152	0.99782
33.157	0.99789
33.162	0.99796
33.168	0.998
33.173	0.99802
33.178	0.99809
33.183	0.99809
33.188	0.99811
33.193	0.99818
33.198	0.9982
33.203	0.99821
33.208	0.99824
33.213	0.99826
33.218	0.99827
33.222	0.99827
33.227	0.99834
33.232	0.99838
33.237	0.99841
33.242	0.99843
33.247	0.99845
33.252	0.99847
33.257	0.99851
33.262	0.99852
33.267	0.99854
33.272	0.99856
33.277	0.99858
33.282	0.9986
33.287	0.99865
33.291	0.99866
33.296	0.99871
33.301	0.99875
33.306	0.99877
33.311	0.99882
33.316	0.99886
33.321	0.99888
33.326	0.99892
33.33	0.99894
33.335	0.99897
33.34	0.99899
33.345	0.99901
33.35	0.99903
33.355	0.99909
33.359	0.99911
33.364	0.99912
33.369	0.99914
33.374	0.99917
33.379	0.99918
33.383	0.9992
33.388	0.99921
33.393	0.99924
33.398	0.99927
33.403	0.99929
33.407	0.99938
33.412	0.99938
33.417	0.99938
33.422	0.9994
33.426	0.99941
33.431	0.99942
33.436	0.99944
33.44	0.99946
33.445	0.99948
33.45	0.9995
33.455	0.9995
33.459	0.99952
33.464	0.99954
33.469	0.99955
33.473	0.99955
33.478	0.99955
33.483	0.99956
33.487	0.99957
33.492	0.99958
33.497	0.99959
33.501	0.99961
33.506	0.99964
33.511	0.99966
33.515	0.99967
33.52	0.99969
33.525	0.9997
33.529	0.9997
33.534	0.99972
33.539	0.99972
33.543	0.99974
33.548	0.99976
33.552	0.99976
33.557	0.99976
33.562	0.99978
33.566	0.99978
33.571	0.99979
33.575	0.99979
33.58	0.99979
33.585	0.99979
33.589	0.99979
33.594	0.99981
33.598	0.99982
33.603	0.99983
33.607	0.99984
33.612	0.99984
33.616	0.99984
33.621	0.99985
33.625	0.99986
33.63	0.99986
33.634	0.99986
33.639	0.99986
33.644	0.99986
33.648	0.99987
33.653	0.99987
33.657	0.99988
33.662	0.99988
33.666	0.99989
33.67	0.99991
33.675	0.99991
33.679	0.99992
33.684	0.99992
33.688	0.99993
33.693	0.99993
33.697	0.99993
33.702	0.99993
33.706	0.99993
33.711	0.99994
33.715	0.99994
33.72	0.99994
33.724	0.99994
33.728	0.99995
33.733	0.99995
33.737	0.99996
33.742	0.99997
33.746	0.99997
33.75	0.99997
33.755	0.99998
33.759	0.99998
33.764	0.99998
33.768	0.99998
33.772	0.99998
33.777	0.99999
33.781	0.99999
33.785	0.99999
33.79	0.99999
33.794	0.99999
33.799	0.99999
33.803	0.99999


==> figs/datFiles/fig2-line1.dat <==
1.835	2e-05
1.8374	2e-05
1.8399	2e-05
1.8424	2e-05
1.8448	2e-05
1.8473	2e-05
1.8498	2e-05
1.8522	2e-05
1.8547	2e-05
1.8572	2e-05
1.8596	2e-05
1.8621	2e-05
1.8646	4e-05
1.867	4e-05
1.8695	6e-05
1.872	6e-05
1.8744	8e-05
1.8769	8e-05
1.8794	0.0001
1.8818	0.00012
1.8843	0.00014
1.8868	0.00014
1.8892	0.00016
1.8917	0.00018
1.8942	0.0002
1.8966	0.00022
1.8991	0.00024
1.9016	0.00028
1.904	0.00032
1.9065	0.00036
1.909	0.00038
1.9114	0.00038
1.9139	0.0004
1.9164	0.00042
1.9188	0.00042
1.9213	0.00044
1.9238	0.00048
1.9262	0.00054
1.9287	0.00058
1.9312	0.00068
1.9336	0.00076
1.9361	0.00082
1.9386	0.00088
1.941	0.00096
1.9435	0.00106
1.946	0.0012
1.9484	0.00124
1.9509	0.00132
1.9534	0.00134
1.9558	0.00142
1.9583	0.0015
1.9608	0.00154
1.9632	0.00166
1.9657	0.0017
1.9682	0.00176
1.9706	0.0018
1.9731	0.00194
1.9756	0.002
1.978	0.00206
1.9805	0.00214
1.983	0.00224
1.9854	0.0023
1.9879	0.0024
1.9904	0.00252
1.9928	0.00256
1.9953	0.0026
1.9978	0.0027
2.0002	0.00284
2.0027	0.00298
2.0052	0.00304
2.0076	0.00312
2.0101	0.00316
2.0126	0.00326
2.015	0.0034
2.0175	0.00342
2.02	0.00352
2.0224	0.00368
2.0249	0.00382
2.0274	0.00396
2.0298	0.00408
2.0323	0.0042
2.0348	0.00434
2.0372	0.00458
2.0397	0.00474
2.0422	0.00484
2.0446	0.00502
2.0471	0.00518
2.0496	0.00538
2.052	0.00548
2.0545	0.00558
2.057	0.00566
2.0594	0.0058
2.0619	0.00596
2.0644	0.00624
2.0668	0.0063
2.0693	0.00642
2.0718	0.00652
2.0742	0.00664
2.0767	0.0067
2.0792	0.0069
2.0816	0.00716
2.0841	0.00738
2.0866	0.00758
2.089	0.00776
2.0915	0.00802
2.094	0.00816
2.0964	0.00834
2.0989	0.00856
2.1014	0.00868
2.1038	0.00884
2.1063	0.00904
2.1088	0.00918
2.1112	0.0093
2.1137	0.00948
2.1162	0.0098
2.1186	0.00994
2.1211	0.01022
2.1236	0.01048
2.126	0.01068
2.1285	0.01088
2.131	0.01112
2.1334	0.0113
2.1359	0.01164
2.1384	0.01188
2.1408	0.012
2.1433	0.01234
2.1458	0.01266
2.1482	0.01286
2.1507	0.01308
2.1532	0.01334
2.1556	0.01362
2.1581	0.01388
2.1606	0.014
2.163	0.01428
2.1655	0.01458
2.168	0.01478
2.1704	0.01508
2.1729	0.01542
2.1754	0.01574
2.1778	0.01596
2.1803	0.01616
2.1828	0.01638
2.1852	0.01666
2.1877	0.01686
2.1902	0.01706
2.1926	0.01742
2.1951	0.01778
2.1976	0.01818
2.2	0.0184
2.2025	0.01868
2.205	0.019
2.2074	0.01936
2.2099	0.01966
2.2124	0.0199
2.2148	0.02024
2.2173	0.02044
2.2198	0.0208
2.2222	0.02132
2.2247	0.02162
2.2272	0.02192
2.2296	0.0223
2.2321	0.02268
2.2346	0.0232
2.237	0.02352
2.2395	0.02398
2.242	0.02438
2.2444	0.02478
2.2469	0.02514
2.2494	0.02558
2.2518	0.026
2.2543	0.02638
2.2568	0.02676
2.2592	0.02728
2.2617	0.02784
2.2642	0.02818
2.2666	0.02858
2.2691	0.02908
2.2716	0.0297
2.274	0.03002
2.2765	0.03064
2.279	0.03106
2.2814	0.03164
2.2839	0.03244
2.2864	0.03292
2.2888	0.03336
2.2913	0.03364
2.2938	0.03404
2.2962	0.03434
2.2987	0.03486
2.3012	0.0354
2.3036	0.03606
2.3061	0.0365
2.3086	0.0372
2.311	0.03792
2.3135	0.03864
2.316	0.03906
2.3184	0.0398
2.3209	0.04038
2.3234	0.04112
2.3258	0.04172
2.3283	0.04222
2.3308	0.04296
2.3332	0.0437
2.3357	0.04454
2.3382	0.04556
2.3406	0.0463
2.3431	0.04696
2.3456	0.0478
2.348	0.04848
2.3505	0.04914
2.353	0.04996
2.3554	0.05066
2.3579	0.05146
2.3604	0.05228
2.3628	0.05306
2.3653	0.0538
2.3678	0.05446
2.3702	0.05542
2.3727	0.05616
2.3752	0.05672
2.3776	0.05764
2.3801	0.05886
2.3826	0.05964
2.385	0.06048
2.3875	0.0614
2.39	0.06222
2.3924	0.063
2.3949	0.06388
2.3974	0.0649
2.3998	0.0659
2.4023	0.06674
2.4048	0.06764
2.4072	0.06834
2.4097	0.06914
2.4121	0.0699
2.4146	0.07074
2.4171	0.07154
2.4195	0.07238
2.422	0.0731
2.4245	0.07394
2.4269	0.07464
2.4294	0.0755
2.4319	0.0764
2.4343	0.0773
2.4368	0.07808
2.4393	0.07872
2.4417	0.07924
2.4442	0.08002
2.4467	0.08072
2.4491	0.0817
2.4516	0.08254
2.4541	0.0834
2.4565	0.08422
2.459	0.08524
2.4615	0.08602
2.4639	0.08682
2.4664	0.08748
2.4689	0.0884
2.4713	0.0893
2.4738	0.09008
2.4763	0.091
2.4787	0.09162
2.4812	0.09238
2.4837	0.09296
2.4861	0.09386
2.4886	0.09476
2.4911	0.09552
2.4935	0.09666
2.496	0.09752
2.4985	0.09844
2.5009	0.09922
2.5034	0.10002
2.5059	0.10084
2.5083	0.10186
2.5108	0.10276
2.5133	0.10382
2.5157	0.10456
2.5182	0.10556
2.5207	0.10648
2.5231	0.10728
2.5256	0.10816
2.5281	0.10908
2.5305	0.10988
2.533	0.11066
2.5355	0.11138
2.5379	0.11222
2.5404	0.11304
2.5429	0.1137
2.5453	0.1145
2.5478	0.11532
2.5503	0.1162
2.5527	0.11708
2.5552	0.11788
2.5577	0.11876
2.5601	0.11974
2.5626	0.12044
2.5651	0.12156
2.5675	0.1224
2.57	0.12334
2.5725	0.12414
2.5749	0.12516
2.5774	0.12616
2.5799	0.12694
2.5823	0.12772
2.5848	0.1287
2.5873	0.12962
2.5897	0.13036
2.5922	0.1311
2.5947	0.13188
2.5971	0.13274
2.5996	0.1336
2.6021	0.13444
2.6045	0.13516
2.607	0.13588
2.6095	0.1367
2.6119	0.1375
2.6144	0.13832
2.6169	0.1391
2.6193	0.14004
2.6218	0.1409
2.6243	0.14188
2.6267	0.1427
2.6292	0.14372
2.6317	0.14458
2.6341	0.14552
2.6366	0.14624
2.6391	0.14708
2.6415	0.14786
2.644	0.14874
2.6465	0.14974
2.6489	0.1505
2.6514	0.15134
2.6539	0.15222
2.6563	0.15298
2.6588	0.15392
2.6613	0.15486
2.6637	0.15596
2.6662	0.1569
2.6687	0.15762
2.6711	0.15854
2.6736	0.15926
2.6761	0.16
2.6785	0.16104
2.681	0.16212
2.6835	0.16308
2.6859	0.16378
2.6884	0.16474
2.6909	0.16566
2.6933	0.1664
2.6958	0.16714
2.6983	0.16796
2.7007	0.16866
2.7032	0.16952
2.7057	0.17028
2.7081	0.17108
2.7106	0.17204
2.7131	0.17292
2.7155	0.1736
2.718	0.17438
2.7205	0.17518
2.7229	0.17618
2.7254	0.17694
2.7279	0.17796
2.7303	0.17874
2.7328	0.17962
2.7353	0.18032
2.7377	0.18098
2.7402	0.18206
2.7427	0.18288
2.7451	0.1839
2.7476	0.18506
2.7501	0.18592
2.7525	0.18672
2.755	0.1876
2.7575	0.18846
2.7599	0.18932
2.7624	0.19002
2.7649	0.1908
2.7673	0.19168
2.7698	0.19258
2.7723	0.19366
2.7747	0.19466
2.7772	0.19536
2.7797	0.1961
2.7821	0.19708
2.7846	0.19782
2.7871	0.19882
2.7895	0.19976
2.792	0.2007
2.7945	0.20148
2.7969	0.20216
2.7994	0.20306
2.8019	0.20412
2.8043	0.20478
2.8068	0.20556
2.8093	0.20664
2.8117	0.20756
2.8142	0.2085
2.8167	0.20954
2.8191	0.21036
2.8216	0.21136
2.8241	0.2122
2.8265	0.213
2.829	0.21376
2.8315	0.21464
2.8339	0.21556
2.8364	0.21654
2.8389	0.2172
2.8413	0.21782
2.8438	0.21856
2.8463	0.21932
2.8487	0.22008
2.8512	0.22112
2.8537	0.222
2.8561	0.22304
2.8586	0.2239
2.8611	0.22474
2.8635	0.22568
2.866	0.22642
2.8685	0.22744
2.8709	0.22828
2.8734	0.22938
2.8759	0.23022
2.8783	0.23152
2.8808	0.23246
2.8833	0.23346
2.8857	0.23458
2.8882	0.23542
2.8907	0.23626
2.8931	0.2371
2.8956	0.23794
2.8981	0.23884
2.9005	0.24
2.903	0.2412
2.9055	0.2421
2.9079	0.24312
2.9104	0.24398
2.9129	0.24472
2.9153	0.24564
2.9178	0.2466
2.9203	0.24754
2.9227	0.24818
2.9252	0.2493
2.9277	0.25016
2.9301	0.25114
2.9326	0.252
2.9351	0.25296
2.9375	0.2538
2.94	0.25456
2.9425	0.25554
2.9449	0.25624
2.9474	0.257
2.9499	0.25766
2.9523	0.25846
2.9548	0.2594
2.9573	0.26036
2.9597	0.26114
2.9622	0.26204
2.9647	0.26308
2.9671	0.26404
2.9696	0.26494
2.9721	0.26594
2.9745	0.26702
2.977	0.26794
2.9795	0.26884
2.9819	0.2698
2.9844	0.27066
2.9869	0.27146
2.9893	0.2726
2.9918	0.27324
2.9943	0.2741
2.9967	0.27524
2.9992	0.2759
3.0017	0.27666
3.0041	0.27752
3.0066	0.27834
3.0091	0.27908
3.0115	0.28028
3.014	0.2811
3.0165	0.28238
3.0189	0.28332
3.0214	0.28426
3.0239	0.28516
3.0263	0.28598
3.0288	0.2869
3.0313	0.28778
3.0337	0.28862
3.0362	0.28928
3.0386	0.29026
3.0411	0.29122
3.0436	0.29208
3.046	0.29312
3.0485	0.29404
3.051	0.295
3.0534	0.29606
3.0559	0.29704
3.0584	0.29804
3.0608	0.29866
3.0633	0.29958
3.0658	0.3008
3.0682	0.30166
3.0707	0.30252
3.0732	0.30342
3.0756	0.30446
3.0781	0.30542
3.0806	0.30638
3.083	0.30732
3.0855	0.30806
3.088	0.30904
3.0904	0.30998
3.0929	0.31114
3.0954	0.31244
3.0978	0.31344
3.1003	0.31458
3.1028	0.31578
3.1052	0.3168
3.1077	0.31762
3.1102	0.31844
3.1126	0.31902
3.1151	0.31998
3.1176	0.32104
3.12	0.32212
3.1225	0.32304
3.125	0.32402
3.1274	0.32514
3.1299	0.32646
3.1324	0.32748
3.1348	0.3287
3.1373	0.3297
3.1398	0.33074
3.1422	0.33186
3.1447	0.33308
3.1472	0.33376
3.1496	0.33472
3.1521	0.33588
3.1546	0.33678
3.157	0.33752
3.1595	0.33866
3.162	0.33958
3.1644	0.34062
3.1669	0.34166
3.1694	0.34266
3.1718	0.34344
3.1743	0.34444
3.1768	0.34568
3.1792	0.34652
3.1817	0.3476
3.1842	0.34856
3.1866	0.3496
3.1891	0.3508
3.1916	0.35192
3.194	0.35272
3.1965	0.35362
3.199	0.35452
3.2014	0.3556
3.2039	0.35668
3.2064	0.35752
3.2088	0.35862
3.2113	0.35964
3.2138	0.36048
3.2162	0.36156
3.2187	0.36266
3.2212	0.3636
3.2236	0.36464
3.2261	0.36574
3.2286	0.36658
3.231	0.36738
3.2335	0.36842
3.236	0.36954
3.2384	0.37038
3.2409	0.37152
3.2434	0.37244
3.2458	0.3736
3.2483	0.37474
3.2508	0.37574
3.2532	0.37702
3.2557	0.3779
3.2582	0.37902
3.2606	0.38024
3.2631	0.3815
3.2656	0.38254
3.268	0.38366
3.2705	0.38462
3.273	0.38554
3.2754	0.38654
3.2779	0.38768
3.2804	0.38872
3.2828	0.3896
3.2853	0.3908
3.2878	0.39202
3.2902	0.3932
3.2927	0.3945
3.2952	0.39542
3.2976	0.39636
3.3001	0.3974
3.3026	0.3982
3.305	0.39932
3.3075	0.40062
3.31	0.40182
3.3124	0.40276
3.3149	0.40372
3.3174	0.4049
3.3198	0.40584
3.3223	0.40714
3.3248	0.40818
3.3272	0.40946
3.3297	0.41066
3.3322	0.41194
3.3346	0.41312
3.3371	0.4144
3.3396	0.41538
3.342	0.41638
3.3445	0.41744
3.347	0.4187
3.3494	0.41974
3.3519	0.4208
3.3544	0.42178
3.3568	0.42298
3.3593	0.42414
3.3618	0.42512
3.3642	0.4262
3.3667	0.42776
3.3692	0.4288
3.3716	0.42974
3.3741	0.4307
3.3766	0.43156
3.379	0.43252
3.3815	0.43352
3.384	0.4346
3.3864	0.43562
3.3889	0.43684
3.3914	0.43776
3.3938	0.4388
3.3963	0.44
3.3988	0.44118
3.4012	0.4423
3.4037	0.4434
3.4062	0.44466
3.4086	0.4456
3.4111	0.4468
3.4136	0.44792
3.416	0.44894
3.4185	0.4499
3.421	0.45112
3.4234	0.45228
3.4259	0.45322
3.4284	0.45436
3.4308	0.4555
3.4333	0.45642
3.4358	0.4575
3.4382	0.45864
3.4407	0.45962
3.4432	0.46064
3.4456	0.4617
3.4481	0.46288
3.4506	0.46374
3.453	0.46478
3.4555	0.4658
3.458	0.46676
3.4604	0.46788
3.4629	0.46892
3.4654	0.46996
3.4678	0.47094
3.4703	0.47204
3.4728	0.4733
3.4752	0.47458
3.4777	0.47568
3.4802	0.47666
3.4826	0.47788
3.4851	0.47898
3.4876	0.48024
3.49	0.48156
3.4925	0.48278
3.495	0.48392
3.4974	0.48528
3.4999	0.48652
3.5024	0.4877
3.5048	0.48878
3.5073	0.48968
3.5098	0.49064
3.5122	0.49166
3.5147	0.49294
3.5172	0.49388
3.5196	0.49512
3.5221	0.4965
3.5246	0.49746
3.527	0.4987
3.5295	0.49978
3.532	0.50108
3.5344	0.50216
3.5369	0.50326
3.5394	0.5046
3.5418	0.50558
3.5443	0.5066
3.5468	0.5076
3.5492	0.50876
3.5517	0.51024
3.5542	0.51172
3.5566	0.51304
3.5591	0.51442
3.5616	0.51544
3.564	0.51658
3.5665	0.51788
3.569	0.51914
3.5714	0.5202
3.5739	0.52154
3.5764	0.52268
3.5788	0.5238
3.5813	0.525
3.5838	0.52614
3.5862	0.52726
3.5887	0.52832
3.5912	0.52936
3.5936	0.53056
3.5961	0.5315
3.5986	0.53272
3.601	0.5339
3.6035	0.53494
3.606	0.53606
3.6084	0.5373
3.6109	0.53826
3.6134	0.53948
3.6158	0.54076
3.6183	0.54208
3.6208	0.54316
3.6232	0.54452
3.6257	0.54574
3.6282	0.54696
3.6306	0.5482
3.6331	0.5495
3.6356	0.55066
3.638	0.55208
3.6405	0.55332
3.643	0.5546
3.6454	0.55566
3.6479	0.55678
3.6504	0.55802
3.6528	0.5594
3.6553	0.56104
3.6578	0.5622
3.6602	0.56332
3.6627	0.56454
3.6651	0.56594
3.6676	0.56744
3.6701	0.5689
3.6725	0.56998
3.675	0.57108
3.6775	0.57246
3.6799	0.57372
3.6824	0.57518
3.6849	0.57626
3.6873	0.57744
3.6898	0.57868
3.6923	0.57968
3.6947	0.58112
3.6972	0.58218
3.6997	0.58372
3.7021	0.58514
3.7046	0.58662
3.7071	0.58766
3.7095	0.58872
3.712	0.59008
3.7145	0.59124
3.7169	0.59258
3.7194	0.59364
3.7219	0.59512
3.7243	0.59642
3.7268	0.59786
3.7293	0.59908
3.7317	0.6004
3.7342	0.6016
3.7367	0.6029
3.7391	0.60418
3.7416	0.60564
3.7441	0.60666
3.7465	0.60802
3.749	0.60902
3.7515	0.61016
3.7539	0.6115
3.7564	0.61294
3.7589	0.61432
3.7613	0.61562
3.7638	0.6172
3.7663	0.61874
3.7687	0.62002
3.7712	0.62116
3.7737	0.62242
3.7761	0.62388
3.7786	0.62506
3.7811	0.62624
3.7835	0.6278
3.786	0.62904
3.7885	0.63036
3.7909	0.63186
3.7934	0.63318
3.7959	0.63462
3.7983	0.63602
3.8008	0.63764
3.8033	0.63934
3.8057	0.64084
3.8082	0.64222
3.8107	0.64346
3.8131	0.64468
3.8156	0.64606
3.8181	0.64748
3.8205	0.64882
3.823	0.64982
3.8255	0.65112
3.8279	0.65246
3.8304	0.65368
3.8329	0.65512
3.8353	0.65648
3.8378	0.65788
3.8403	0.65942
3.8427	0.6611
3.8452	0.66248
3.8477	0.66424
3.8501	0.66552
3.8526	0.66696
3.8551	0.66814
3.8575	0.6695
3.86	0.67078
3.8625	0.67216
3.8649	0.67354
3.8674	0.67534
3.8699	0.67656
3.8723	0.67834
3.8748	0.6798
3.8773	0.6815
3.8797	0.68296
3.8822	0.68428
3.8847	0.68586
3.8871	0.68716
3.8896	0.68878
3.8921	0.68994
3.8945	0.69132
3.897	0.69256
3.8995	0.69398
3.9019	0.69542
3.9044	0.69692
3.9069	0.69818
3.9093	0.69984
3.9118	0.7013
3.9143	0.70266
3.9167	0.70386
3.9192	0.7057
3.9217	0.70702
3.9241	0.70834
3.9266	0.70976
3.9291	0.71128
3.9315	0.71304
3.934	0.7144
3.9365	0.71604
3.9389	0.71752
3.9414	0.71906
3.9439	0.72068
3.9463	0.7221
3.9488	0.72346
3.9513	0.7249
3.9537	0.72694
3.9562	0.7288
3.9587	0.73024
3.9611	0.73182
3.9636	0.73338
3.9661	0.73488
3.9685	0.73668
3.971	0.7379
3.9735	0.7397
3.9759	0.74132
3.9784	0.74276
3.9809	0.7444
3.9833	0.7459
3.9858	0.74776
3.9883	0.74922
3.9907	0.7508
3.9932	0.75242
3.9957	0.75378
3.9981	0.75562
4.0006	0.7575
4.0031	0.7591
4.0055	0.76076
4.008	0.76218
4.0105	0.76414
4.0129	0.76564
4.0154	0.7672
4.0179	0.76884
4.0203	0.77072
4.0228	0.77252
4.0253	0.77412
4.0277	0.7758
4.0302	0.77728
4.0327	0.77892
4.0351	0.78106
4.0376	0.78262
4.0401	0.78442
4.0425	0.7862
4.045	0.78812
4.0475	0.78996
4.0499	0.79146
4.0524	0.79342
4.0549	0.79482
4.0573	0.79686
4.0598	0.79866
4.0623	0.80048
4.0647	0.80236
4.0672	0.80386
4.0697	0.80534
4.0721	0.80754
4.0746	0.80932
4.0771	0.81156
4.0795	0.81346
4.082	0.8152
4.0845	0.81722
4.0869	0.81944
4.0894	0.8214
4.0919	0.82336
4.0943	0.82544
4.0968	0.82746
4.0993	0.8292
4.1017	0.83114
4.1042	0.83294
4.1067	0.83504
4.1091	0.83754
4.1116	0.83948
4.1141	0.84126
4.1165	0.84338
4.119	0.84542
4.1215	0.8477
4.1239	0.84986
4.1264	0.85204
4.1289	0.85394
4.1313	0.8564
4.1338	0.85864
4.1363	0.86084
4.1387	0.86252
4.1412	0.86466
4.1437	0.86664
4.1461	0.86866
4.1486	0.871
4.1511	0.87366
4.1535	0.87618
4.156	0.87844
4.1585	0.88062
4.1609	0.88288
4.1634	0.88522
4.1659	0.88762
4.1683	0.89014
4.1708	0.89272
4.1733	0.89508
4.1757	0.89834
4.1782	0.90094
4.1807	0.90366
4.1831	0.90644
4.1856	0.90924
4.1881	0.91182
4.1905	0.9146
4.193	0.91736
4.1955	0.91996
4.1979	0.92252
4.2004	0.9256
4.2029	0.92818
4.2053	0.93108
4.2078	0.93414
4.2103	0.93706
4.2127	0.94042
4.2152	0.94364
4.2177	0.9469
4.2201	0.95048
4.2226	0.95408
4.2251	0.95746
4.2275	0.96098
4.23	0.96392
4.2325	0.96722
4.2349	0.97038
4.2374	0.97336
4.2399	0.9761
4.2423	0.97896
4.2448	0.98122
4.2473	0.98364
4.2497	0.9859
4.2522	0.98818
4.2547	0.99024
4.2571	0.99206
4.2596	0.99362
4.2621	0.9949
4.2645	0.996
4.267	0.99702
4.2695	0.99792
4.2719	0.99842
4.2744	0.99896
4.2769	0.99932
4.2793	0.99956
4.2818	0.99974
4.2843	0.99984
4.2867	0.99994
4.2892	0.99996
4.2916	0.99998
4.2941	0.99998
4.2966	0.99998
4.299	1


==> figs/datFiles/fig2-line2.dat <==
1.6257	2e-05
1.6272	2e-05
1.6287	2e-05
1.6302	2e-05
1.6317	2e-05
1.6332	2e-05
1.6347	2e-05
1.6362	2e-05
1.6377	2e-05
1.6392	2e-05
1.6407	2e-05
1.6422	2e-05
1.6437	2e-05
1.6452	2e-05
1.6467	2e-05
1.6482	2e-05
1.6497	2e-05
1.6512	4e-05
1.6527	4e-05
1.6542	4e-05
1.6557	6e-05
1.6572	6e-05
1.6587	6e-05
1.6602	8e-05
1.6617	8e-05
1.6632	0.00012
1.6647	0.00014
1.6662	0.00014
1.6677	0.00014
1.6692	0.00014
1.6707	0.00016
1.6722	0.00018
1.6737	0.0002
1.6752	0.0002
1.6767	0.00024
1.6782	0.00024
1.6797	0.00026
1.6812	0.0003
1.6827	0.00034
1.6842	0.00036
1.6857	0.00036
1.6872	0.00038
1.6887	0.00038
1.6902	0.0004
1.6917	0.00042
1.6932	0.00042
1.6947	0.00044
1.6962	0.00044
1.6977	0.00054
1.6992	0.00054
1.7007	0.00056
1.7022	0.00066
1.7037	0.00072
1.7052	0.00076
1.7067	0.0008
1.7082	0.00086
1.7097	0.00094
1.7112	0.00106
1.7127	0.00108
1.7142	0.00112
1.7157	0.00124
1.7172	0.00128
1.7187	0.00134
1.7202	0.00134
1.7217	0.0014
1.7232	0.00148
1.7247	0.00154
1.7262	0.00158
1.7277	0.00158
1.7292	0.00164
1.7307	0.00174
1.7323	0.0018
1.7338	0.00182
1.7353	0.00194
1.7368	0.00198
1.7383	0.002
1.7398	0.00212
1.7413	0.00214
1.7428	0.00224
1.7443	0.0023
1.7458	0.00234
1.7473	0.00242
1.7488	0.00252
1.7503	0.00254
1.7518	0.00254
1.7533	0.00268
1.7548	0.00276
1.7563	0.00284
1.7578	0.00292
1.7593	0.00302
1.7608	0.0031
1.7623	0.00312
1.7638	0.0032
1.7653	0.0033
1.7668	0.00336
1.7683	0.00344
1.7698	0.00346
1.7713	0.00348
1.7728	0.0036
1.7743	0.0038
1.7758	0.00388
1.7773	0.004
1.7788	0.0041
1.7803	0.00424
1.7818	0.00434
1.7833	0.00446
1.7848	0.00456
1.7863	0.0047
1.7878	0.00488
1.7893	0.00496
1.7908	0.00512
1.7923	0.0052
1.7938	0.00534
1.7953	0.00546
1.7968	0.00556
1.7983	0.00564
1.7998	0.00572
1.8013	0.00586
1.8028	0.006
1.8043	0.00618
1.8058	0.00622
1.8073	0.00636
1.8088	0.0064
1.8103	0.0065
1.8118	0.00662
1.8133	0.00674
1.8148	0.00686
1.8163	0.00694
1.8178	0.00712
1.8193	0.00732
1.8208	0.00742
1.8223	0.0077
1.8238	0.00792
1.8253	0.00802
1.8268	0.0081
1.8283	0.00834
1.8298	0.00846
1.8313	0.00862
1.8328	0.0087
1.8343	0.00884
1.8358	0.00894
1.8373	0.0091
1.8388	0.00922
1.8403	0.00932
1.8418	0.00954
1.8433	0.00972
1.8448	0.00984
1.8463	0.01012
1.8478	0.01024
1.8493	0.01048
1.8508	0.01072
1.8523	0.01084
1.8538	0.011
1.8553	0.01118
1.8568	0.01134
1.8583	0.01158
1.8598	0.01176
1.8613	0.01194
1.8628	0.01212
1.8643	0.01244
1.8658	0.01268
1.8673	0.01282
1.8688	0.01302
1.8703	0.01322
1.8718	0.01348
1.8733	0.01362
1.8748	0.01378
1.8763	0.01398
1.8778	0.01414
1.8793	0.01438
1.8808	0.01456
1.8823	0.0149
1.8838	0.015
1.8853	0.01528
1.8868	0.01554
1.8883	0.01584
1.8898	0.01606
1.8913	0.01614
1.8928	0.01628
1.8943	0.0165
1.8958	0.01676
1.8973	0.01692
1.8988	0.01714
1.9003	0.01742
1.9019	0.01772
1.9034	0.01802
1.9049	0.01822
1.9064	0.01848
1.9079	0.0187
1.9094	0.01896
1.9109	0.01924
1.9124	0.01956
1.9139	0.01968
1.9154	0.01996
1.9169	0.02032
1.9184	0.02054
1.9199	0.02072
1.9214	0.02096
1.9229	0.02132
1.9244	0.02162
1.9259	0.02196
1.9274	0.02218
1.9289	0.02256
1.9304	0.02292
1.9319	0.0233
1.9334	0.02362
1.9349	0.02396
1.9364	0.02432
1.9379	0.02446
1.9394	0.02486
1.9409	0.02526
1.9424	0.02556
1.9439	0.02594
1.9454	0.0263
1.9469	0.0266
1.9484	0.02694
1.9499	0.02736
1.9514	0.02774
1.9529	0.02808
1.9544	0.0285
1.9559	0.02882
1.9574	0.02918
1.9589	0.0297
1.9604	0.02998
1.9619	0.03046
1.9634	0.03092
1.9649	0.03118
1.9664	0.03186
1.9679	0.03244
1.9694	0.03284
1.9709	0.03316
1.9724	0.03352
1.9739	0.03384
1.9754	0.03412
1.9769	0.03444
1.9784	0.03492
1.9799	0.03524
1.9814	0.03574
1.9829	0.0363
1.9844	0.0367
1.9859	0.03728
1.9874	0.03792
1.9889	0.03854
1.9904	0.0389
1.9919	0.03938
1.9934	0.03998
1.9949	0.04072
1.9964	0.04118
1.9979	0.04162
1.9994	0.04208
2.0009	0.04272
2.0024	0.04302
2.0039	0.04384
2.0054	0.04458
2.0069	0.04534
2.0084	0.046
2.0099	0.04668
2.0114	0.04728
2.0129	0.04784
2.0144	0.04858
2.0159	0.04922
2.0174	0.0498
2.0189	0.05046
2.0204	0.05112
2.0219	0.05164
2.0234	0.05236
2.0249	0.05306
2.0264	0.05366
2.0279	0.05428
2.0294	0.05492
2.0309	0.05574
2.0324	0.05636
2.0339	0.0569
2.0354	0.05774
2.0369	0.05868
2.0384	0.05924
2.0399	0.06008
2.0414	0.06092
2.0429	0.06166
2.0444	0.06228
2.0459	0.06292
2.0474	0.06372
2.0489	0.06446
2.0504	0.0653
2.0519	0.0661
2.0534	0.067
2.0549	0.0677
2.0564	0.06844
2.0579	0.06906
2.0594	0.0698
2.0609	0.07038
2.0624	0.07104
2.0639	0.07188
2.0654	0.0726
2.0669	0.07314
2.0684	0.07374
2.07	0.07448
2.0715	0.0752
2.073	0.07582
2.0745	0.07666
2.076	0.07744
2.0775	0.07808
2.079	0.07858
2.0805	0.07918
2.082	0.07992
2.0835	0.08056
2.085	0.08112
2.0865	0.0819
2.088	0.08262
2.0895	0.0834
2.091	0.08418
2.0925	0.08484
2.094	0.08558
2.0955	0.08642
2.097	0.08696
2.0985	0.0877
2.1	0.08842
2.1015	0.0891
2.103	0.0901
2.1045	0.09086
2.106	0.09122
2.1075	0.09176
2.109	0.09258
2.1105	0.09326
2.112	0.0939
2.1135	0.09454
2.115	0.09546
2.1165	0.09632
2.118	0.09718
2.1195	0.09788
2.121	0.0986
2.1225	0.09946
2.124	0.10022
2.1255	0.1009
2.127	0.10162
2.1285	0.10246
2.13	0.1035
2.1315	0.10416
2.133	0.10508
2.1345	0.10572
2.136	0.10662
2.1375	0.10738
2.139	0.10816
2.1405	0.109
2.142	0.1096
2.1435	0.11026
2.145	0.11088
2.1465	0.11156
2.148	0.1123
2.1495	0.11312
2.151	0.11376
2.1525	0.11428
2.154	0.11508
2.1555	0.11604
2.157	0.11672
2.1585	0.11744
2.16	0.11816
2.1615	0.119
2.163	0.1197
2.1645	0.12042
2.166	0.12124
2.1675	0.1221
2.169	0.12298
2.1705	0.12382
2.172	0.12462
2.1735	0.12546
2.175	0.12622
2.1765	0.1269
2.178	0.12762
2.1795	0.12854
2.181	0.12948
2.1825	0.13008
2.184	0.13076
2.1855	0.13144
2.187	0.13206
2.1885	0.13286
2.19	0.13378
2.1915	0.13454
2.193	0.13502
2.1945	0.13572
2.196	0.13664
2.1975	0.1373
2.199	0.1379
2.2005	0.13866
2.202	0.13938
2.2035	0.1403
2.205	0.1411
2.2065	0.14174
2.208	0.14254
2.2095	0.14342
2.211	0.14426
2.2125	0.14514
2.214	0.14586
2.2155	0.14642
2.217	0.14718
2.2185	0.14804
2.22	0.14902
2.2215	0.14968
2.223	0.15058
2.2245	0.15116
2.226	0.15196
2.2275	0.15276
2.229	0.15356
2.2305	0.15416
2.232	0.15502
2.2335	0.15608
2.235	0.1569
2.2365	0.15756
2.238	0.15852
2.2396	0.15916
2.2411	0.16022
2.2426	0.1609
2.2441	0.1618
2.2456	0.16262
2.2471	0.1635
2.2486	0.1642
2.2501	0.16484
2.2516	0.16586
2.2531	0.16646
2.2546	0.16718
2.2561	0.1679
2.2576	0.1686
2.2591	0.16934
2.2606	0.17018
2.2621	0.17102
2.2636	0.1717
2.2651	0.17234
2.2666	0.17306
2.2681	0.17384
2.2696	0.17466
2.2711	0.17532
2.2726	0.17628
2.2741	0.17704
2.2756	0.17774
2.2771	0.17862
2.2786	0.17948
2.2801	0.1801
2.2816	0.1809
2.2831	0.18158
2.2846	0.1825
2.2861	0.18334
2.2876	0.1843
2.2891	0.18508
2.2906	0.18596
2.2921	0.18688
2.2936	0.18762
2.2951	0.1883
2.2966	0.18922
2.2981	0.18982
2.2996	0.1905
2.3011	0.19122
2.3026	0.1921
2.3041	0.19302
2.3056	0.19384
2.3071	0.19494
2.3086	0.19548
2.3101	0.19632
2.3116	0.19716
2.3131	0.19788
2.3146	0.19886
2.3161	0.19964
2.3176	0.20056
2.3191	0.2013
2.3206	0.20188
2.3221	0.20282
2.3236	0.2038
2.3251	0.20454
2.3266	0.20538
2.3281	0.20594
2.3296	0.20692
2.3311	0.20786
2.3326	0.20872
2.3341	0.20966
2.3356	0.21046
2.3371	0.21128
2.3386	0.2122
2.3401	0.21308
2.3416	0.21358
2.3431	0.21428
2.3446	0.21524
2.3461	0.21606
2.3476	0.21704
2.3491	0.21772
2.3506	0.2183
2.3521	0.21916
2.3536	0.2199
2.3551	0.22066
2.3566	0.22148
2.3581	0.22244
2.3596	0.22328
2.3611	0.2241
2.3626	0.22492
2.3641	0.22572
2.3656	0.22656
2.3671	0.22754
2.3686	0.22844
2.3701	0.22936
2.3716	0.23026
2.3731	0.23132
2.3746	0.23244
2.3761	0.23346
2.3776	0.23446
2.3791	0.2352
2.3806	0.23592
2.3821	0.23692
2.3836	0.23772
2.3851	0.23866
2.3866	0.2395
2.3881	0.24034
2.3896	0.24142
2.3911	0.2424
2.3926	0.24332
2.3941	0.24404
2.3956	0.24494
2.3971	0.24578
2.3986	0.24678
2.4001	0.24752
2.4016	0.24844
2.4031	0.24938
2.4046	0.25018
2.4061	0.2509
2.4077	0.25192
2.4092	0.2531
2.4107	0.25384
2.4122	0.25462
2.4137	0.25542
2.4152	0.2561
2.4167	0.25682
2.4182	0.25756
2.4197	0.25818
2.4212	0.25898
2.4227	0.25978
2.4242	0.26098
2.4257	0.26164
2.4272	0.2624
2.4287	0.26338
2.4302	0.26456
2.4317	0.26566
2.4332	0.26664
2.4347	0.2673
2.4362	0.26818
2.4377	0.2693
2.4392	0.27006
2.4407	0.27098
2.4422	0.27188
2.4437	0.27256
2.4452	0.27362
2.4467	0.2745
2.4482	0.27522
2.4497	0.27618
2.4512	0.2769
2.4527	0.2777
2.4542	0.27838
2.4557	0.27912
2.4572	0.28006
2.4587	0.28128
2.4602	0.28242
2.4617	0.2833
2.4632	0.28442
2.4647	0.2854
2.4662	0.2861
2.4677	0.28692
2.4692	0.28786
2.4707	0.28864
2.4722	0.28952
2.4737	0.29034
2.4752	0.29106
2.4767	0.2921
2.4782	0.29316
2.4797	0.2941
2.4812	0.29486
2.4827	0.29574
2.4842	0.29666
2.4857	0.29768
2.4872	0.29864
2.4887	0.2997
2.4902	0.30054
2.4917	0.30144
2.4932	0.30268
2.4947	0.3036
2.4962	0.30466
2.4977	0.30556
2.4992	0.30634
2.5007	0.30734
2.5022	0.30834
2.5037	0.30928
2.5052	0.31024
2.5067	0.31132
2.5082	0.31246
2.5097	0.31366
2.5112	0.31486
2.5127	0.31572
2.5142	0.3165
2.5157	0.31748
2.5172	0.31838
2.5187	0.31934
2.5202	0.32018
2.5217	0.32134
2.5232	0.32228
2.5247	0.32336
2.5262	0.32444
2.5277	0.3254
2.5292	0.32674
2.5307	0.32778
2.5322	0.32882
2.5337	0.32984
2.5352	0.3311
2.5367	0.33204
2.5382	0.33298
2.5397	0.334
2.5412	0.33508
2.5427	0.33606
2.5442	0.3371
2.5457	0.33804
2.5472	0.3391
2.5487	0.34002
2.5502	0.34088
2.5517	0.34202
2.5532	0.343
2.5547	0.34406
2.5562	0.34502
2.5577	0.34614
2.5592	0.34712
2.5607	0.34846
2.5622	0.34942
2.5637	0.35056
2.5652	0.3517
2.5667	0.35254
2.5682	0.35342
2.5697	0.3543
2.5712	0.35556
2.5727	0.35634
2.5742	0.35748
2.5757	0.35846
2.5773	0.3595
2.5788	0.36076
2.5803	0.36186
2.5818	0.3629
2.5833	0.36378
2.5848	0.36472
2.5863	0.36576
2.5878	0.36674
2.5893	0.36764
2.5908	0.36848
2.5923	0.36964
2.5938	0.37092
2.5953	0.37202
2.5968	0.37292
2.5983	0.37396
2.5998	0.37534
2.6013	0.37654
2.6028	0.37764
2.6043	0.37866
2.6058	0.37988
2.6073	0.38092
2.6088	0.38238
2.6103	0.3837
2.6118	0.38484
2.6133	0.38584
2.6148	0.38674
2.6163	0.38788
2.6178	0.38914
2.6193	0.3901
2.6208	0.39132
2.6223	0.3925
2.6238	0.3939
2.6253	0.39484
2.6268	0.39582
2.6283	0.39688
2.6298	0.39816
2.6313	0.3992
2.6328	0.40064
2.6343	0.40178
2.6358	0.40282
2.6373	0.40402
2.6388	0.40498
2.6403	0.4064
2.6418	0.4075
2.6433	0.40874
2.6448	0.40992
2.6463	0.41124
2.6478	0.4127
2.6493	0.41392
2.6508	0.4148
2.6523	0.41618
2.6538	0.41744
2.6553	0.41866
2.6568	0.41966
2.6583	0.42076
2.6598	0.42236
2.6613	0.42356
2.6628	0.4249
2.6643	0.4258
2.6658	0.42702
2.6673	0.42822
2.6688	0.42936
2.6703	0.43042
2.6718	0.43132
2.6733	0.43244
2.6748	0.43328
2.6763	0.43456
2.6778	0.43578
2.6793	0.43716
2.6808	0.43826
2.6823	0.43954
2.6838	0.4406
2.6853	0.44204
2.6868	0.44306
2.6883	0.44416
2.6898	0.44576
2.6913	0.44704
2.6928	0.44802
2.6943	0.44912
2.6958	0.4502
2.6973	0.4516
2.6988	0.45272
2.7003	0.45388
2.7018	0.4551
2.7033	0.45624
2.7048	0.45754
2.7063	0.4586
2.7078	0.4596
2.7093	0.46112
2.7108	0.46222
2.7123	0.46334
2.7138	0.46436
2.7153	0.46548
2.7168	0.46672
2.7183	0.46782
2.7198	0.46886
2.7213	0.4702
2.7228	0.4712
2.7243	0.47252
2.7258	0.47388
2.7273	0.4752
2.7288	0.47656
2.7303	0.47784
2.7318	0.47916
2.7333	0.4807
2.7348	0.48204
2.7363	0.48334
2.7378	0.4846
2.7393	0.48614
2.7408	0.48742
2.7423	0.4886
2.7438	0.48976
2.7454	0.49088
2.7469	0.49196
2.7484	0.49338
2.7499	0.49476
2.7514	0.49608
2.7529	0.49738
2.7544	0.49866
2.7559	0.49984
2.7574	0.50106
2.7589	0.50264
2.7604	0.504
2.7619	0.50516
2.7634	0.50628
2.7649	0.5079
2.7664	0.50924
2.7679	0.51036
2.7694	0.51174
2.7709	0.51328
2.7724	0.51492
2.7739	0.51638
2.7754	0.51766
2.7769	0.51912
2.7784	0.52048
2.7799	0.52184
2.7814	0.5232
2.7829	0.52448
2.7844	0.52562
2.7859	0.52722
2.7874	0.52838
2.7889	0.5297
2.7904	0.5312
2.7919	0.53244
2.7934	0.53342
2.7949	0.5346
2.7964	0.53588
2.7979	0.5374
2.7994	0.53904
2.8009	0.54046
2.8024	0.54168
2.8039	0.543
2.8054	0.54444
2.8069	0.54602
2.8084	0.54734
2.8099	0.54866
2.8114	0.55016
2.8129	0.55178
2.8144	0.5536
2.8159	0.55512
2.8174	0.55644
2.8189	0.55792
2.8204	0.5596
2.8219	0.56094
2.8234	0.56236
2.8249	0.5639
2.8264	0.56552
2.8279	0.56676
2.8294	0.5682
2.8309	0.56982
2.8324	0.57128
2.8339	0.57274
2.8354	0.57418
2.8369	0.57578
2.8384	0.57722
2.8399	0.57888
2.8414	0.5804
2.8429	0.58192
2.8444	0.58336
2.8459	0.5848
2.8474	0.58628
2.8489	0.58794
2.8504	0.58952
2.8519	0.5912
2.8534	0.5927
2.8549	0.59422
2.8564	0.5957
2.8579	0.59724
2.8594	0.5988
2.8609	0.60028
2.8624	0.60164
2.8639	0.6033
2.8654	0.60512
2.8669	0.6064
2.8684	0.60766
2.8699	0.60952
2.8714	0.61104
2.8729	0.61258
2.8744	0.61446
2.8759	0.61618
2.8774	0.61786
2.8789	0.61928
2.8804	0.62088
2.8819	0.62248
2.8834	0.62398
2.8849	0.62548
2.8864	0.62758
2.8879	0.62928
2.8894	0.63104
2.8909	0.63272
2.8924	0.6343
2.8939	0.63604
2.8954	0.63826
2.8969	0.6399
2.8984	0.64148
2.8999	0.6433
2.9014	0.6448
2.9029	0.6465
2.9044	0.6483
2.9059	0.6498
2.9074	0.65156
2.9089	0.653
2.9104	0.65438
2.9119	0.65612
2.9135	0.6577
2.915	0.65958
2.9165	0.66138
2.918	0.66342
2.9195	0.66546
2.921	0.6673
2.9225	0.66914
2.924	0.67076
2.9255	0.6723
2.927	0.67428
2.9285	0.67598
2.93	0.67788
2.9315	0.68002
2.933	0.6819
2.9345	0.68352
2.936	0.68524
2.9375	0.68706
2.939	0.68912
2.9405	0.69076
2.942	0.69272
2.9435	0.69432
2.945	0.69596
2.9465	0.69808
2.948	0.69992
2.9495	0.70176
2.951	0.70366
2.9525	0.70556
2.954	0.70742
2.9555	0.70946
2.957	0.71132
2.9585	0.7132
2.96	0.71514
2.9615	0.71734
2.963	0.71902
2.9645	0.72108
2.966	0.72338
2.9675	0.72536
2.969	0.72754
2.9705	0.7293
2.972	0.7314
2.9735	0.7337
2.975	0.73584
2.9765	0.73758
2.978	0.73966
2.9795	0.74182
2.981	0.74384
2.9825	0.74606
2.984	0.7481
2.9855	0.75044
2.987	0.75264
2.9885	0.75502
2.99	0.75702
2.9915	0.75908
2.993	0.76132
2.9945	0.76348
2.996	0.76528
2.9975	0.76764
2.999	0.7699
3.0005	0.77234
3.002	0.7749
3.0035	0.77756
3.005	0.77998
3.0065	0.78222
3.008	0.78456
3.0095	0.7864
3.011	0.78878
3.0125	0.79122
3.014	0.7934
3.0155	0.79556
3.017	0.79818
3.0185	0.80054
3.02	0.80288
3.0215	0.80544
3.023	0.80816
3.0245	0.81104
3.026	0.8139
3.0275	0.8164
3.029	0.81898
3.0305	0.82118
3.032	0.82402
3.0335	0.82646
3.035	0.82922
3.0365	0.83234
3.038	0.83502
3.0395	0.83772
3.041	0.84062
3.0425	0.8434
3.044	0.8462
3.0455	0.84986
3.047	0.8524
3.0485	0.85502
3.05	0.85832
3.0515	0.8612
3.053	0.86448
3.0545	0.86726
3.056	0.87026
3.0575	0.87378
3.059	0.87688
3.0605	0.88034
3.062	0.88344
3.0635	0.88724
3.065	0.89054
3.0665	0.89428
3.068	0.89806
3.0695	0.90198
3.071	0.90612
3.0725	0.91024
3.074	0.91388
3.0755	0.91752
3.077	0.9214
3.0785	0.92584
3.08	0.92972
3.0815	0.93376
3.0831	0.93794
3.0846	0.94212
3.0861	0.94676
3.0876	0.95096
3.0891	0.95528
3.0906	0.95988
3.0921	0.9642
3.0936	0.96818
3.0951	0.97248
3.0966	0.97634
3.0981	0.97956
3.0996	0.9828
3.1011	0.98516
3.1026	0.9882
3.1041	0.99072
3.1056	0.99292
3.1071	0.99458
3.1086	0.99598
3.1101	0.99694
3.1116	0.99794
3.1131	0.9986
3.1146	0.99922
3.1161	0.99948
3.1176	0.9997
3.1191	0.99982
3.1206	0.99992
3.1221	0.99996
3.1236	0.99998
3.1251	1


==> figs/datFiles/fig2-line3.dat <==
0.43363	2e-05
0.43727	2e-05
0.44091	4e-05
0.44455	6e-05
0.44819	6e-05
0.45183	6e-05
0.45547	6e-05
0.45911	6e-05
0.46275	6e-05
0.46639	6e-05
0.47003	6e-05
0.47367	8e-05
0.47731	0.0001
0.48095	0.0001
0.48459	0.00012
0.48823	0.00014
0.49187	0.00014
0.49551	0.00016
0.49915	0.0002
0.50279	0.00024
0.50643	0.00026
0.51007	0.00028
0.51371	0.00034
0.51735	0.00034
0.52099	0.00038
0.52463	0.0004
0.52827	0.0004
0.53191	0.0004
0.53555	0.00048
0.53919	0.00056
0.54283	0.00066
0.54647	0.00072
0.55011	0.00074
0.55375	0.00078
0.55739	0.0008
0.56103	0.00086
0.56466	0.00096
0.5683	0.001
0.57194	0.00102
0.57558	0.00106
0.57922	0.00116
0.58286	0.00128
0.5865	0.0014
0.59014	0.0015
0.59378	0.00156
0.59742	0.00166
0.60106	0.00172
0.6047	0.00176
0.60834	0.00192
0.61198	0.00204
0.61562	0.0021
0.61926	0.00224
0.6229	0.00228
0.62654	0.00242
0.63018	0.0026
0.63382	0.00276
0.63746	0.00294
0.6411	0.00308
0.64474	0.00324
0.64838	0.0035
0.65202	0.00368
0.65566	0.0038
0.6593	0.00384
0.66294	0.00398
0.66658	0.00414
0.67022	0.00438
0.67386	0.00458
0.6775	0.0048
0.68114	0.00498
0.68478	0.0052
0.68842	0.00534
0.69206	0.00556
0.6957	0.0057
0.69934	0.00586
0.70298	0.00612
0.70662	0.00644
0.71026	0.0067
0.7139	0.007
0.71754	0.0074
0.72118	0.0078
0.72482	0.00818
0.72846	0.00852
0.7321	0.0089
0.73574	0.00916
0.73938	0.00952
0.74302	0.00978
0.74666	0.01034
0.7503	0.0107
0.75394	0.01096
0.75758	0.01138
0.76122	0.01178
0.76486	0.0122
0.7685	0.0126
0.77214	0.01314
0.77578	0.0135
0.77942	0.014
0.78306	0.0143
0.7867	0.01478
0.79033	0.01508
0.79397	0.01554
0.79761	0.01592
0.80125	0.01652
0.80489	0.01696
0.80853	0.0176
0.81217	0.0182
0.81581	0.01884
0.81945	0.01938
0.82309	0.0198
0.82673	0.02036
0.83037	0.02094
0.83401	0.02148
0.83765	0.0222
0.84129	0.0227
0.84493	0.02332
0.84857	0.02394
0.85221	0.02462
0.85585	0.02514
0.85949	0.02584
0.86313	0.02654
0.86677	0.02732
0.87041	0.02778
0.87405	0.0282
0.87769	0.02912
0.88133	0.0299
0.88497	0.03068
0.88861	0.03138
0.89225	0.0323
0.89589	0.03312
0.89953	0.03388
0.90317	0.0348
0.90681	0.0356
0.91045	0.03646
0.91409	0.03736
0.91773	0.03796
0.92137	0.03862
0.92501	0.0395
0.92865	0.0406
0.93229	0.04158
0.93593	0.04238
0.93957	0.0431
0.94321	0.04392
0.94685	0.04484
0.95049	0.0458
0.95413	0.04676
0.95777	0.04768
0.96141	0.04862
0.96505	0.0496
0.96869	0.0508
0.97233	0.05188
0.97597	0.05304
0.97961	0.054
0.98325	0.05508
0.98689	0.05614
0.99053	0.05724
0.99417	0.0582
0.99781	0.05918
1.0014	0.06012
1.0051	0.06134
1.0087	0.06286
1.0124	0.06396
1.016	0.06522
1.0196	0.0664
1.0233	0.0675
1.0269	0.06864
1.0306	0.07
1.0342	0.07114
1.0378	0.0724
1.0415	0.07326
1.0451	0.0749
1.0488	0.07612
1.0524	0.07728
1.056	0.07842
1.0597	0.07974
1.0633	0.0809
1.067	0.08218
1.0706	0.08308
1.0742	0.08422
1.0779	0.08558
1.0815	0.08672
1.0852	0.08788
1.0888	0.08916
1.0924	0.09046
1.0961	0.09164
1.0997	0.09282
1.1034	0.09406
1.107	0.09518
1.1106	0.09652
1.1143	0.0977
1.1179	0.09866
1.1216	0.09974
1.1252	0.10094
1.1288	0.10216
1.1325	0.10356
1.1361	0.1047
1.1398	0.10578
1.1434	0.10722
1.147	0.10854
1.1507	0.10974
1.1543	0.11126
1.158	0.11266
1.1616	0.11374
1.1652	0.11488
1.1689	0.1161
1.1725	0.11738
1.1762	0.1187
1.1798	0.1197
1.1834	0.1209
1.1871	0.1222
1.1907	0.12354
1.1944	0.12448
1.198	0.1259
1.2016	0.12684
1.2053	0.12796
1.2089	0.12918
1.2126	0.13066
1.2162	0.13186
1.2198	0.13326
1.2235	0.13458
1.2271	0.1356
1.2308	0.1368
1.2344	0.1381
1.238	0.13936
1.2417	0.14022
1.2453	0.1414
1.249	0.1425
1.2526	0.14356
1.2562	0.14474
1.2599	0.14588
1.2635	0.14712
1.2672	0.14862
1.2708	0.14954
1.2744	0.15066
1.2781	0.15178
1.2817	0.15298
1.2854	0.15398
1.289	0.15474
1.2926	0.15594
1.2963	0.15716
1.2999	0.15824
1.3036	0.1594
1.3072	0.16046
1.3108	0.16146
1.3145	0.16276
1.3181	0.16392
1.3218	0.16514
1.3254	0.16642
1.329	0.16752
1.3327	0.16838
1.3363	0.16954
1.34	0.17094
1.3436	0.17202
1.3472	0.1734
1.3509	0.1745
1.3545	0.17566
1.3581	0.17688
1.3618	0.17806
1.3654	0.17898
1.3691	0.1799
1.3727	0.18102
1.3763	0.18216
1.38	0.1834
1.3836	0.18458
1.3873	0.18594
1.3909	0.18702
1.3945	0.18806
1.3982	0.1891
1.4018	0.1904
1.4055	0.19158
1.4091	0.19278
1.4127	0.19378
1.4164	0.19488
1.42	0.1959
1.4237	0.1971
1.4273	0.19794
1.4309	0.19882
1.4346	0.1997
1.4382	0.2009
1.4419	0.20176
1.4455	0.20298
1.4491	0.20402
1.4528	0.20476
1.4564	0.20606
1.4601	0.20696
1.4637	0.20796
1.4673	0.20932
1.471	0.21044
1.4746	0.21154
1.4783	0.21254
1.4819	0.21358
1.4855	0.21466
1.4892	0.21588
1.4928	0.21694
1.4965	0.218
1.5001	0.21918
1.5037	0.22006
1.5074	0.22136
1.511	0.22242
1.5147	0.22356
1.5183	0.2249
1.5219	0.22594
1.5256	0.22676
1.5292	0.22772
1.5329	0.22876
1.5365	0.22968
1.5401	0.23072
1.5438	0.23166
1.5474	0.2329
1.5511	0.23398
1.5547	0.235
1.5583	0.23586
1.562	0.23704
1.5656	0.23778
1.5693	0.23872
1.5729	0.2397
1.5765	0.24064
1.5802	0.24172
1.5838	0.24274
1.5875	0.24368
1.5911	0.24444
1.5947	0.24526
1.5984	0.2463
1.602	0.24708
1.6057	0.24804
1.6093	0.24916
1.6129	0.25004
1.6166	0.25116
1.6202	0.2521
1.6239	0.25316
1.6275	0.25394
1.6311	0.2549
1.6348	0.256
1.6384	0.25752
1.6421	0.25856
1.6457	0.2596
1.6493	0.26064
1.653	0.26168
1.6566	0.26264
1.6603	0.26368
1.6639	0.26472
1.6675	0.26588
1.6712	0.2669
1.6748	0.26794
1.6785	0.26888
1.6821	0.27
1.6857	0.27106
1.6894	0.27204
1.693	0.2731
1.6967	0.27392
1.7003	0.27482
1.7039	0.27576
1.7076	0.2767
1.7112	0.27748
1.7149	0.2783
1.7185	0.27924
1.7221	0.2802
1.7258	0.28116
1.7294	0.28246
1.7331	0.2833
1.7367	0.28442
1.7403	0.28512
1.744	0.28602
1.7476	0.28692
1.7513	0.28788
1.7549	0.28888
1.7585	0.28982
1.7622	0.29088
1.7658	0.29188
1.7695	0.29268
1.7731	0.29366
1.7767	0.29458
1.7804	0.29572
1.784	0.29654
1.7877	0.2975
1.7913	0.2983
1.7949	0.29916
1.7986	0.30034
1.8022	0.30134
1.8058	0.30216
1.8095	0.303
1.8131	0.30384
1.8168	0.30496
1.8204	0.306
1.824	0.30718
1.8277	0.30842
1.8313	0.30938
1.835	0.31048
1.8386	0.3115
1.8422	0.31242
1.8459	0.31326
1.8495	0.31428
1.8532	0.31532
1.8568	0.31652
1.8604	0.31748
1.8641	0.31848
1.8677	0.31934
1.8714	0.3202
1.875	0.32132
1.8786	0.32244
1.8823	0.32336
1.8859	0.32428
1.8896	0.32536
1.8932	0.32634
1.8968	0.32716
1.9005	0.32808
1.9041	0.32898
1.9078	0.32984
1.9114	0.3307
1.915	0.33148
1.9187	0.33262
1.9223	0.3337
1.926	0.33472
1.9296	0.33576
1.9332	0.33674
1.9369	0.3377
1.9405	0.33864
1.9442	0.3393
1.9478	0.3406
1.9514	0.34146
1.9551	0.34246
1.9587	0.3435
1.9624	0.34458
1.966	0.34558
1.9696	0.34658
1.9733	0.34772
1.9769	0.34856
1.9806	0.34938
1.9842	0.35052
1.9878	0.35144
1.9915	0.3524
1.9951	0.35362
1.9988	0.35478
2.0024	0.35572
2.006	0.35654
2.0097	0.35764
2.0133	0.35872
2.017	0.35962
2.0206	0.36036
2.0242	0.36142
2.0279	0.36242
2.0315	0.3634
2.0352	0.36458
2.0388	0.36558
2.0424	0.36668
2.0461	0.3677
2.0497	0.36882
2.0534	0.37002
2.057	0.37088
2.0606	0.37152
2.0643	0.37234
2.0679	0.3733
2.0716	0.3743
2.0752	0.3753
2.0788	0.3764
2.0825	0.37742
2.0861	0.3785
2.0898	0.37924
2.0934	0.38042
2.097	0.38128
2.1007	0.38228
2.1043	0.38324
2.108	0.38412
2.1116	0.38482
2.1152	0.38552
2.1189	0.38678
2.1225	0.38784
2.1262	0.38882
2.1298	0.3899
2.1334	0.39068
2.1371	0.3917
2.1407	0.39278
2.1444	0.39366
2.148	0.39472
2.1516	0.39558
2.1553	0.39644
2.1589	0.3976
2.1626	0.39854
2.1662	0.39956
2.1698	0.40048
2.1735	0.4013
2.1771	0.40234
2.1808	0.40344
2.1844	0.4042
2.188	0.40524
2.1917	0.40622
2.1953	0.40694
2.199	0.40776
2.2026	0.40888
2.2062	0.41006
2.2099	0.41094
2.2135	0.41176
2.2172	0.413
2.2208	0.4138
2.2244	0.41476
2.2281	0.41568
2.2317	0.41682
2.2354	0.41788
2.239	0.41892
2.2426	0.42004
2.2463	0.42112
2.2499	0.4219
2.2535	0.42304
2.2572	0.4241
2.2608	0.42532
2.2645	0.42648
2.2681	0.4271
2.2717	0.42834
2.2754	0.42934
2.279	0.43038
2.2827	0.43144
2.2863	0.43238
2.2899	0.43314
2.2936	0.43426
2.2972	0.43518
2.3009	0.43596
2.3045	0.4369
2.3081	0.43784
2.3118	0.43886
2.3154	0.4398
2.3191	0.44072
2.3227	0.44166
2.3263	0.44268
2.33	0.4435
2.3336	0.4445
2.3373	0.44544
2.3409	0.44634
2.3445	0.44736
2.3482	0.44826
2.3518	0.44964
2.3555	0.4505
2.3591	0.45134
2.3627	0.45254
2.3664	0.45352
2.37	0.45484
2.3737	0.45588
2.3773	0.45706
2.3809	0.45796
2.3846	0.45872
2.3882	0.45962
2.3919	0.46064
2.3955	0.46184
2.3991	0.46262
2.4028	0.46382
2.4064	0.46476
2.4101	0.46568
2.4137	0.46678
2.4173	0.46758
2.421	0.46852
2.4246	0.46962
2.4283	0.47064
2.4319	0.47186
2.4355	0.47276
2.4392	0.47384
2.4428	0.47478
2.4465	0.47576
2.4501	0.4769
2.4537	0.47786
2.4574	0.4785
2.461	0.47954
2.4647	0.4807
2.4683	0.48186
2.4719	0.48284
2.4756	0.48396
2.4792	0.48498
2.4829	0.48632
2.4865	0.48726
2.4901	0.48832
2.4938	0.48944
2.4974	0.49068
2.5011	0.49196
2.5047	0.49264
2.5083	0.49344
2.512	0.4945
2.5156	0.49536
2.5193	0.49654
2.5229	0.49764
2.5265	0.49864
2.5302	0.49978
2.5338	0.50102
2.5375	0.50198
2.5411	0.50306
2.5447	0.50428
2.5484	0.5054
2.552	0.50644
2.5557	0.50754
2.5593	0.50838
2.5629	0.50934
2.5666	0.51048
2.5702	0.51132
2.5739	0.51226
2.5775	0.51352
2.5811	0.51448
2.5848	0.51556
2.5884	0.51652
2.5921	0.51758
2.5957	0.51878
2.5993	0.51998
2.603	0.52092
2.6066	0.52186
2.6103	0.52332
2.6139	0.52424
2.6175	0.52542
2.6212	0.52652
2.6248	0.52744
2.6285	0.52854
2.6321	0.52968
2.6357	0.53088
2.6394	0.53208
2.643	0.53352
2.6467	0.53502
2.6503	0.53606
2.6539	0.53738
2.6576	0.53854
2.6612	0.53974
2.6649	0.54114
2.6685	0.54224
2.6721	0.5431
2.6758	0.54408
2.6794	0.54518
2.6831	0.54632
2.6867	0.54748
2.6903	0.54868
2.694	0.54988
2.6976	0.55114
2.7012	0.55214
2.7049	0.55314
2.7085	0.55436
2.7122	0.55568
2.7158	0.5569
2.7194	0.5582
2.7231	0.5594
2.7267	0.56024
2.7304	0.5615
2.734	0.56264
2.7376	0.56362
2.7413	0.5648
2.7449	0.56598
2.7486	0.56718
2.7522	0.56866
2.7558	0.56968
2.7595	0.57098
2.7631	0.5722
2.7668	0.57328
2.7704	0.57436
2.774	0.5758
2.7777	0.57696
2.7813	0.57778
2.785	0.57894
2.7886	0.5804
2.7922	0.5817
2.7959	0.583
2.7995	0.58416
2.8032	0.58532
2.8068	0.5864
2.8104	0.5876
2.8141	0.58874
2.8177	0.58996
2.8214	0.5909
2.825	0.59204
2.8286	0.59326
2.8323	0.59448
2.8359	0.59588
2.8396	0.59718
2.8432	0.59856
2.8468	0.59978
2.8505	0.60112
2.8541	0.60252
2.8578	0.60398
2.8614	0.60532
2.865	0.60632
2.8687	0.60774
2.8723	0.60896
2.876	0.61016
2.8796	0.6113
2.8832	0.61236
2.8869	0.6138
2.8905	0.61494
2.8942	0.61608
2.8978	0.61734
2.9014	0.61842
2.9051	0.61964
2.9087	0.62094
2.9124	0.62188
2.916	0.6232
2.9196	0.6245
2.9233	0.6259
2.9269	0.62732
2.9306	0.62872
2.9342	0.63004
2.9378	0.63136
2.9415	0.63272
2.9451	0.63388
2.9488	0.6354
2.9524	0.63682
2.956	0.63806
2.9597	0.63918
2.9633	0.6408
2.967	0.6422
2.9706	0.64342
2.9742	0.64488
2.9779	0.64676
2.9815	0.64816
2.9852	0.64952
2.9888	0.65104
2.9924	0.65266
2.9961	0.6542
2.9997	0.65598
3.0034	0.65722
3.007	0.65894
3.0106	0.66052
3.0143	0.66194
3.0179	0.66296
3.0216	0.66412
3.0252	0.66572
3.0288	0.66742
3.0325	0.66872
3.0361	0.67008
3.0398	0.67148
3.0434	0.67326
3.047	0.67462
3.0507	0.67576
3.0543	0.67708
3.058	0.67856
3.0616	0.67992
3.0652	0.68144
3.0689	0.683
3.0725	0.68454
3.0762	0.68602
3.0798	0.68722
3.0834	0.68842
3.0871	0.68982
3.0907	0.69114
3.0944	0.69256
3.098	0.6941
3.1016	0.6954
3.1053	0.69662
3.1089	0.6983
3.1126	0.69972
3.1162	0.70104
3.1198	0.70248
3.1235	0.704
3.1271	0.7052
3.1308	0.70652
3.1344	0.70798
3.138	0.70932
3.1417	0.71068
3.1453	0.71208
3.1489	0.71376
3.1526	0.71534
3.1562	0.71688
3.1599	0.71826
3.1635	0.71984
3.1671	0.72152
3.1708	0.72314
3.1744	0.72472
3.1781	0.72638
3.1817	0.72776
3.1853	0.72952
3.189	0.73126
3.1926	0.73292
3.1963	0.73474
3.1999	0.73604
3.2035	0.73736
3.2072	0.73872
3.2108	0.73982
3.2145	0.74154
3.2181	0.7432
3.2217	0.74456
3.2254	0.74636
3.229	0.74816
3.2327	0.74988
3.2363	0.75168
3.2399	0.75338
3.2436	0.7551
3.2472	0.7567
3.2509	0.75864
3.2545	0.76036
3.2581	0.7619
3.2618	0.76332
3.2654	0.76506
3.2691	0.76668
3.2727	0.76812
3.2763	0.76958
3.28	0.77126
3.2836	0.77304
3.2873	0.77458
3.2909	0.77612
3.2945	0.77738
3.2982	0.77914
3.3018	0.78082
3.3055	0.78268
3.3091	0.78456
3.3127	0.78606
3.3164	0.78774
3.32	0.7891
3.3237	0.79068
3.3273	0.79238
3.3309	0.79418
3.3346	0.79558
3.3382	0.79692
3.3419	0.79832
3.3455	0.79968
3.3491	0.80124
3.3528	0.80278
3.3564	0.80388
3.3601	0.8053
3.3637	0.8068
3.3673	0.80814
3.371	0.80966
3.3746	0.8113
3.3783	0.81298
3.3819	0.81478
3.3855	0.81658
3.3892	0.81786
3.3928	0.81956
3.3965	0.82118
3.4001	0.82264
3.4037	0.82422
3.4074	0.82576
3.411	0.82718
3.4147	0.82862
3.4183	0.82998
3.4219	0.8316
3.4256	0.8334
3.4292	0.83482
3.4329	0.83638
3.4365	0.83768
3.4401	0.83948
3.4438	0.84098
3.4474	0.84264
3.4511	0.8442
3.4547	0.84564
3.4583	0.84718
3.462	0.8489
3.4656	0.85036
3.4693	0.85204
3.4729	0.8535
3.4765	0.85468
3.4802	0.85614
3.4838	0.85764
3.4875	0.85908
3.4911	0.8609
3.4947	0.86252
3.4984	0.86404
3.502	0.86556
3.5057	0.86734
3.5093	0.86892
3.5129	0.8705
3.5166	0.87204
3.5202	0.87374
3.5239	0.87518
3.5275	0.87682
3.5311	0.87842
3.5348	0.88004
3.5384	0.88172
3.5421	0.88322
3.5457	0.88508
3.5493	0.88672
3.553	0.8883
3.5566	0.8898
3.5603	0.89124
3.5639	0.89238
3.5675	0.89402
3.5712	0.89538
3.5748	0.8966
3.5785	0.89802
3.5821	0.89952
3.5857	0.9012
3.5894	0.90266
3.593	0.90404
3.5966	0.90586
3.6003	0.9071
3.6039	0.90854
3.6076	0.9102
3.6112	0.91158
3.6148	0.913
3.6185	0.91424
3.6221	0.91584
3.6258	0.91752
3.6294	0.91892
3.633	0.92044
3.6367	0.92222
3.6403	0.92368
3.644	0.92546
3.6476	0.92722
3.6512	0.92844
3.6549	0.92958
3.6585	0.93062
3.6622	0.9321
3.6658	0.93334
3.6694	0.93494
3.6731	0.93656
3.6767	0.9379
3.6804	0.93958
3.684	0.94088
3.6876	0.9422
3.6913	0.9434
3.6949	0.9446
3.6986	0.94602
3.7022	0.94716
3.7058	0.94846
3.7095	0.94988
3.7131	0.9512
3.7168	0.95258
3.7204	0.95372
3.724	0.95488
3.7277	0.9566
3.7313	0.95822
3.735	0.95938
3.7386	0.96054
3.7422	0.9619
3.7459	0.96326
3.7495	0.9645
3.7532	0.9656
3.7568	0.96672
3.7604	0.96784
3.7641	0.96888
3.7677	0.96994
3.7714	0.97106
3.775	0.97202
3.7786	0.97294
3.7823	0.97372
3.7859	0.97456
3.7896	0.97548
3.7932	0.9764
3.7968	0.97738
3.8005	0.97822
3.8041	0.97898
3.8078	0.97992
3.8114	0.98052
3.815	0.98138
3.8187	0.9822
3.8223	0.98324
3.826	0.98416
3.8296	0.98504
3.8332	0.98578
3.8369	0.98652
3.8405	0.98708
3.8442	0.98774
3.8478	0.98862
3.8514	0.98958
3.8551	0.99026
3.8587	0.99072
3.8624	0.99138
3.866	0.99202
3.8696	0.99254
3.8733	0.99296
3.8769	0.99338
3.8806	0.99398
3.8842	0.99446
3.8878	0.9949
3.8915	0.99536
3.8951	0.99588
3.8988	0.99616
3.9024	0.99652
3.906	0.99666
3.9097	0.99692
3.9133	0.99724
3.917	0.9975
3.9206	0.99774
3.9242	0.99792
3.9279	0.99804
3.9315	0.99824
3.9352	0.99844
3.9388	0.99864
3.9424	0.99878
3.9461	0.99896
3.9497	0.99904
3.9534	0.99916
3.957	0.99926
3.9606	0.9994
3.9643	0.99948
3.9679	0.99954
3.9716	0.99956
3.9752	0.99966
3.9788	0.99972
3.9825	0.99972
3.9861	0.99974
3.9898	0.9998
3.9934	0.9998
3.997	0.99986
4.0007	0.9999
4.0043	0.99994
4.008	0.99994
4.0116	0.99996
4.0152	0.99996
4.0189	0.99996
4.0225	0.99996
4.0262	0.99996
4.0298	0.99996
4.0334	0.99996
4.0371	0.99996
4.0407	0.99998
4.0444	0.99998
4.048	0.99998
4.0516	0.99998
4.0553	0.99998
4.0589	0.99998
4.0625	0.99998
4.0662	0.99998
4.0698	1


==> figs/datFiles/fig2-line4.dat <==
2.2472	2e-05
2.2492	2e-05
2.2513	2e-05
2.2534	2e-05
2.2554	2e-05
2.2575	2e-05
2.2595	4e-05
2.2616	4e-05
2.2637	4e-05
2.2657	4e-05
2.2678	4e-05
2.2698	4e-05
2.2719	8e-05
2.274	8e-05
2.276	0.0001
2.2781	0.00012
2.2801	0.00012
2.2822	0.00014
2.2843	0.00014
2.2863	0.00014
2.2884	0.00016
2.2904	0.00018
2.2925	0.00018
2.2945	0.0002
2.2966	0.00022
2.2987	0.00022
2.3007	0.00022
2.3028	0.00028
2.3048	0.00028
2.3069	0.00034
2.309	0.00034
2.311	0.00036
2.3131	0.00038
2.3151	0.00042
2.3172	0.00048
2.3193	0.0005
2.3213	0.00056
2.3234	0.0007
2.3254	0.00078
2.3275	0.0008
2.3296	0.00084
2.3316	0.00084
2.3337	0.00086
2.3357	0.00086
2.3378	0.00092
2.3398	0.00094
2.3419	0.00098
2.344	0.00098
2.346	0.00112
2.3481	0.00118
2.3501	0.00128
2.3522	0.0014
2.3543	0.00152
2.3563	0.00164
2.3584	0.0017
2.3604	0.00176
2.3625	0.00186
2.3646	0.00198
2.3666	0.00204
2.3687	0.0021
2.3707	0.00214
2.3728	0.00218
2.3749	0.00236
2.3769	0.00248
2.379	0.00254
2.381	0.0027
2.3831	0.00278
2.3851	0.00292
2.3872	0.003
2.3893	0.00308
2.3913	0.00316
2.3934	0.00336
2.3954	0.00344
2.3975	0.00352
2.3996	0.00364
2.4016	0.0037
2.4037	0.00388
2.4057	0.004
2.4078	0.00426
2.4099	0.00448
2.4119	0.0046
2.414	0.00482
2.416	0.00506
2.4181	0.0052
2.4201	0.00546
2.4222	0.00556
2.4243	0.00574
2.4263	0.00588
2.4284	0.00608
2.4304	0.00618
2.4325	0.00644
2.4346	0.00664
2.4366	0.00692
2.4387	0.0071
2.4407	0.00726
2.4428	0.00746
2.4449	0.00758
2.4469	0.00768
2.449	0.00776
2.451	0.00794
2.4531	0.00824
2.4552	0.0084
2.4572	0.00876
2.4593	0.00902
2.4613	0.0092
2.4634	0.00942
2.4654	0.0095
2.4675	0.00978
2.4696	0.00998
2.4716	0.01018
2.4737	0.01038
2.4757	0.01066
2.4778	0.0108
2.4799	0.01106
2.4819	0.01148
2.484	0.0116
2.486	0.01194
2.4881	0.0122
2.4902	0.01254
2.4922	0.01278
2.4943	0.01304
2.4963	0.01318
2.4984	0.01344
2.5005	0.01368
2.5025	0.0139
2.5046	0.01412
2.5066	0.01436
2.5087	0.01474
2.5107	0.01508
2.5128	0.0154
2.5149	0.0157
2.5169	0.01596
2.519	0.01626
2.521	0.01652
2.5231	0.01676
2.5252	0.0171
2.5272	0.01732
2.5293	0.01762
2.5313	0.018
2.5334	0.01834
2.5355	0.01862
2.5375	0.01902
2.5396	0.01936
2.5416	0.01958
2.5437	0.01976
2.5458	0.02006
2.5478	0.02052
2.5499	0.02092
2.5519	0.02108
2.554	0.02142
2.556	0.02186
2.5581	0.0223
2.5602	0.0227
2.5622	0.02294
2.5643	0.02334
2.5663	0.0237
2.5684	0.0241
2.5705	0.02442
2.5725	0.02472
2.5746	0.02518
2.5766	0.0256
2.5787	0.02606
2.5808	0.02658
2.5828	0.02692
2.5849	0.0273
2.5869	0.02764
2.589	0.0281
2.591	0.02852
2.5931	0.02898
2.5952	0.0296
2.5972	0.0302
2.5993	0.0307
2.6013	0.03116
2.6034	0.03154
2.6055	0.03206
2.6075	0.03252
2.6096	0.03304
2.6116	0.03354
2.6137	0.0341
2.6158	0.03476
2.6178	0.03526
2.6199	0.0359
2.6219	0.03652
2.624	0.03708
2.6261	0.03766
2.6281	0.0382
2.6302	0.03886
2.6322	0.0393
2.6343	0.03966
2.6363	0.04028
2.6384	0.0409
2.6405	0.0416
2.6425	0.0423
2.6446	0.0428
2.6466	0.0434
2.6487	0.04398
2.6508	0.0445
2.6528	0.04514
2.6549	0.04584
2.6569	0.04646
2.659	0.04714
2.6611	0.04794
2.6631	0.04848
2.6652	0.04914
2.6672	0.04996
2.6693	0.05068
2.6714	0.05134
2.6734	0.05216
2.6755	0.05266
2.6775	0.05338
2.6796	0.05408
2.6816	0.05466
2.6837	0.05534
2.6858	0.05594
2.6878	0.05696
2.6899	0.05768
2.6919	0.05832
2.694	0.0591
2.6961	0.05976
2.6981	0.06052
2.7002	0.06134
2.7022	0.06226
2.7043	0.06312
2.7064	0.06412
2.7084	0.06508
2.7105	0.06582
2.7125	0.0667
2.7146	0.0677
2.7167	0.06862
2.7187	0.06944
2.7208	0.0704
2.7228	0.07124
2.7249	0.07208
2.7269	0.07318
2.729	0.0739
2.7311	0.07476
2.7331	0.0758
2.7352	0.07684
2.7372	0.07778
2.7393	0.07876
2.7414	0.07966
2.7434	0.08032
2.7455	0.08138
2.7475	0.08226
2.7496	0.0832
2.7517	0.0843
2.7537	0.08534
2.7558	0.08634
2.7578	0.08762
2.7599	0.08868
2.7619	0.0897
2.764	0.09058
2.7661	0.09154
2.7681	0.09252
2.7702	0.09352
2.7722	0.09462
2.7743	0.09564
2.7764	0.09674
2.7784	0.0976
2.7805	0.09848
2.7825	0.0994
2.7846	0.10044
2.7867	0.10142
2.7887	0.10246
2.7908	0.10358
2.7928	0.10462
2.7949	0.10584
2.797	0.10686
2.799	0.10776
2.8011	0.10884
2.8031	0.10988
2.8052	0.11084
2.8072	0.11176
2.8093	0.113
2.8114	0.11392
2.8134	0.11502
2.8155	0.11614
2.8175	0.11704
2.8196	0.11812
2.8217	0.11918
2.8237	0.12028
2.8258	0.12112
2.8278	0.12236
2.8299	0.12358
2.832	0.12478
2.834	0.12566
2.8361	0.12676
2.8381	0.12778
2.8402	0.12884
2.8423	0.1298
2.8443	0.13104
2.8464	0.13218
2.8484	0.13338
2.8505	0.13442
2.8525	0.13552
2.8546	0.13662
2.8567	0.13762
2.8587	0.1387
2.8608	0.13944
2.8628	0.14044
2.8649	0.14168
2.867	0.14268
2.869	0.14364
2.8711	0.14488
2.8731	0.14594
2.8752	0.14732
2.8773	0.14836
2.8793	0.14938
2.8814	0.15052
2.8834	0.15166
2.8855	0.15288
2.8876	0.15376
2.8896	0.1549
2.8917	0.15616
2.8937	0.15738
2.8958	0.15848
2.8978	0.1594
2.8999	0.16044
2.902	0.16154
2.904	0.16296
2.9061	0.16402
2.9081	0.165
2.9102	0.16608
2.9123	0.16716
2.9143	0.16808
2.9164	0.16936
2.9184	0.17048
2.9205	0.17138
2.9226	0.1726
2.9246	0.17374
2.9267	0.1749
2.9287	0.176
2.9308	0.1774
2.9328	0.17844
2.9349	0.1794
2.937	0.18048
2.939	0.18142
2.9411	0.18254
2.9431	0.18362
2.9452	0.18476
2.9473	0.18576
2.9493	0.1866
2.9514	0.1879
2.9534	0.18902
2.9555	0.18988
2.9576	0.19076
2.9596	0.19184
2.9617	0.19286
2.9637	0.19374
2.9658	0.19474
2.9679	0.19582
2.9699	0.19688
2.972	0.19806
2.974	0.1992
2.9761	0.20028
2.9781	0.20138
2.9802	0.20258
2.9823	0.20386
2.9843	0.2049
2.9864	0.20582
2.9884	0.20684
2.9905	0.20798
2.9926	0.209
2.9946	0.21016
2.9967	0.21124
2.9987	0.2123
3.0008	0.2134
3.0029	0.21434
3.0049	0.21526
3.007	0.21616
3.009	0.2172
3.0111	0.21822
3.0132	0.21932
3.0152	0.22022
3.0173	0.22132
3.0193	0.22254
3.0214	0.22358
3.0234	0.22462
3.0255	0.22576
3.0276	0.22674
3.0296	0.22786
3.0317	0.22904
3.0337	0.23002
3.0358	0.23088
3.0379	0.2318
3.0399	0.23274
3.042	0.23394
3.044	0.2352
3.0461	0.23612
3.0482	0.23716
3.0502	0.23844
3.0523	0.23954
3.0543	0.24062
3.0564	0.2417
3.0585	0.24294
3.0605	0.24398
3.0626	0.24504
3.0646	0.24596
3.0667	0.24692
3.0687	0.24796
3.0708	0.24896
3.0729	0.24978
3.0749	0.2509
3.077	0.25196
3.079	0.2532
3.0811	0.25438
3.0832	0.25568
3.0852	0.25688
3.0873	0.25792
3.0893	0.25888
3.0914	0.25994
3.0935	0.2611
3.0955	0.26198
3.0976	0.26326
3.0996	0.26412
3.1017	0.26514
3.1037	0.26604
3.1058	0.26718
3.1079	0.2681
3.1099	0.2693
3.112	0.27024
3.114	0.27136
3.1161	0.27262
3.1182	0.27388
3.1202	0.2749
3.1223	0.2761
3.1243	0.2771
3.1264	0.2782
3.1285	0.27952
3.1305	0.28046
3.1326	0.28146
3.1346	0.28276
3.1367	0.284
3.1388	0.28534
3.1408	0.28632
3.1429	0.28734
3.1449	0.28832
3.147	0.28926
3.149	0.29044
3.1511	0.29124
3.1532	0.29242
3.1552	0.29324
3.1573	0.2943
3.1593	0.29524
3.1614	0.29608
3.1635	0.29698
3.1655	0.29808
3.1676	0.29884
3.1696	0.2998
3.1717	0.30112
3.1738	0.30202
3.1758	0.30312
3.1779	0.30424
3.1799	0.30512
3.182	0.30618
3.1841	0.30724
3.1861	0.3081
3.1882	0.30926
3.1902	0.31042
3.1923	0.31166
3.1943	0.31274
3.1964	0.3139
3.1985	0.3151
3.2005	0.31594
3.2026	0.31704
3.2046	0.31834
3.2067	0.31952
3.2088	0.32058
3.2108	0.32186
3.2129	0.32298
3.2149	0.32386
3.217	0.32506
3.2191	0.32628
3.2211	0.32716
3.2232	0.32832
3.2252	0.32948
3.2273	0.33046
3.2294	0.33144
3.2314	0.33258
3.2335	0.3337
3.2355	0.33486
3.2376	0.33602
3.2396	0.33722
3.2417	0.33816
3.2438	0.33904
3.2458	0.33998
3.2479	0.34098
3.2499	0.34224
3.252	0.34352
3.2541	0.34428
3.2561	0.34542
3.2582	0.34684
3.2602	0.3482
3.2623	0.34932
3.2644	0.35046
3.2664	0.35142
3.2685	0.35222
3.2705	0.35322
3.2726	0.35434
3.2746	0.3556
3.2767	0.35694
3.2788	0.35782
3.2808	0.35892
3.2829	0.36004
3.2849	0.36102
3.287	0.36206
3.2891	0.36336
3.2911	0.36446
3.2932	0.36542
3.2952	0.36646
3.2973	0.36756
3.2994	0.3686
3.3014	0.36976
3.3035	0.37074
3.3055	0.37186
3.3076	0.37316
3.3097	0.37446
3.3117	0.37554
3.3138	0.3769
3.3158	0.37812
3.3179	0.3795
3.3199	0.38078
3.322	0.38198
3.3241	0.38306
3.3261	0.38422
3.3282	0.38554
3.3302	0.38656
3.3323	0.38746
3.3344	0.38866
3.3364	0.39006
3.3385	0.39118
3.3405	0.39254
3.3426	0.39382
3.3447	0.39496
3.3467	0.39598
3.3488	0.39722
3.3508	0.39804
3.3529	0.39928
3.355	0.40048
3.357	0.4017
3.3591	0.40282
3.3611	0.40388
3.3632	0.4051
3.3652	0.40608
3.3673	0.4071
3.3694	0.40838
3.3714	0.4098
3.3735	0.4112
3.3755	0.41242
3.3776	0.4134
3.3797	0.41436
3.3817	0.4155
3.3838	0.4167
3.3858	0.41786
3.3879	0.41872
3.39	0.41984
3.392	0.42096
3.3941	0.42218
3.3961	0.42306
3.3982	0.42422
3.4003	0.4253
3.4023	0.42658
3.4044	0.42758
3.4064	0.42862
3.4085	0.42988
3.4105	0.4307
3.4126	0.43186
3.4147	0.43302
3.4167	0.434
3.4188	0.43554
3.4208	0.43684
3.4229	0.43794
3.425	0.43904
3.427	0.4402
3.4291	0.44138
3.4311	0.44248
3.4332	0.44348
3.4353	0.44448
3.4373	0.44558
3.4394	0.44658
3.4414	0.44796
3.4435	0.4491
3.4455	0.45018
3.4476	0.4514
3.4497	0.45228
3.4517	0.45334
3.4538	0.45452
3.4558	0.45566
3.4579	0.45666
3.46	0.45752
3.462	0.45864
3.4641	0.45986
3.4661	0.46108
3.4682	0.46224
3.4703	0.46326
3.4723	0.46434
3.4744	0.46528
3.4764	0.46654
3.4785	0.46774
3.4806	0.46894
3.4826	0.46994
3.4847	0.47092
3.4867	0.472
3.4888	0.47296
3.4908	0.47434
3.4929	0.47528
3.495	0.47632
3.497	0.47736
3.4991	0.47868
3.5011	0.47984
3.5032	0.48082
3.5053	0.48196
3.5073	0.48298
3.5094	0.48396
3.5114	0.48514
3.5135	0.4859
3.5156	0.48712
3.5176	0.48814
3.5197	0.4891
3.5217	0.4903
3.5238	0.49136
3.5259	0.49242
3.5279	0.49356
3.53	0.49458
3.532	0.49576
3.5341	0.49692
3.5361	0.49784
3.5382	0.49888
3.5403	0.50016
3.5423	0.50126
3.5444	0.50248
3.5464	0.50376
3.5485	0.50482
3.5506	0.5058
3.5526	0.50694
3.5547	0.50806
3.5567	0.50906
3.5588	0.51012
3.5609	0.5113
3.5629	0.5125
3.565	0.51368
3.567	0.51482
3.5691	0.51586
3.5712	0.51722
3.5732	0.51826
3.5753	0.5194
3.5773	0.52072
3.5794	0.52178
3.5814	0.52282
3.5835	0.52374
3.5856	0.52488
3.5876	0.52606
3.5897	0.52718
3.5917	0.52846
3.5938	0.52956
3.5959	0.53066
3.5979	0.53182
3.6	0.53314
3.602	0.5345
3.6041	0.53558
3.6062	0.5367
3.6082	0.53818
3.6103	0.53926
3.6123	0.54038
3.6144	0.54152
3.6164	0.54274
3.6185	0.54392
3.6206	0.54524
3.6226	0.54602
3.6247	0.5472
3.6267	0.54848
3.6288	0.5498
3.6309	0.5508
3.6329	0.55194
3.635	0.55314
3.637	0.5542
3.6391	0.55556
3.6412	0.5568
3.6432	0.55782
3.6453	0.55892
3.6473	0.55994
3.6494	0.56104
3.6515	0.5622
3.6535	0.56344
3.6556	0.56464
3.6576	0.56594
3.6597	0.56718
3.6617	0.5685
3.6638	0.56996
3.6659	0.5712
3.6679	0.57244
3.67	0.57352
3.672	0.5747
3.6741	0.5758
3.6762	0.57674
3.6782	0.57812
3.6803	0.57948
3.6823	0.58046
3.6844	0.58158
3.6865	0.5827
3.6885	0.58386
3.6906	0.5851
3.6926	0.58614
3.6947	0.58726
3.6968	0.58828
3.6988	0.5897
3.7009	0.59086
3.7029	0.59232
3.705	0.59354
3.707	0.59478
3.7091	0.59574
3.7112	0.59712
3.7132	0.59816
3.7153	0.59932
3.7173	0.60058
3.7194	0.6018
3.7215	0.60284
3.7235	0.60422
3.7256	0.60524
3.7276	0.6066
3.7297	0.60798
3.7318	0.60922
3.7338	0.6102
3.7359	0.61134
3.7379	0.61264
3.74	0.61374
3.7421	0.61492
3.7441	0.61628
3.7462	0.61764
3.7482	0.61888
3.7503	0.62002
3.7523	0.62118
3.7544	0.62236
3.7565	0.6237
3.7585	0.6247
3.7606	0.62616
3.7626	0.62718
3.7647	0.62832
3.7668	0.6295
3.7688	0.63062
3.7709	0.63184
3.7729	0.6329
3.775	0.63428
3.7771	0.6355
3.7791	0.63664
3.7812	0.6377
3.7832	0.63872
3.7853	0.63996
3.7873	0.64164
3.7894	0.64286
3.7915	0.64434
3.7935	0.64564
3.7956	0.64722
3.7976	0.6484
3.7997	0.65
3.8018	0.65136
3.8038	0.65276
3.8059	0.6538
3.8079	0.65514
3.81	0.65646
3.8121	0.65762
3.8141	0.65872
3.8162	0.66018
3.8182	0.66144
3.8203	0.66284
3.8224	0.6644
3.8244	0.66572
3.8265	0.66718
3.8285	0.66864
3.8306	0.67002
3.8326	0.6712
3.8347	0.67216
3.8368	0.6735
3.8388	0.67506
3.8409	0.6761
3.8429	0.67736
3.845	0.67874
3.8471	0.68
3.8491	0.6812
3.8512	0.68242
3.8532	0.68364
3.8553	0.68478
3.8574	0.68618
3.8594	0.68736
3.8615	0.6884
3.8635	0.68966
3.8656	0.6909
3.8677	0.69248
3.8697	0.69368
3.8718	0.69488
3.8738	0.6962
3.8759	0.69732
3.8779	0.69856
3.88	0.69976
3.8821	0.7012
3.8841	0.70248
3.8862	0.7039
3.8882	0.70524
3.8903	0.70642
3.8924	0.70784
3.8944	0.70912
3.8965	0.71026
3.8985	0.71166
3.9006	0.71312
3.9027	0.71454
3.9047	0.71602
3.9068	0.71722
3.9088	0.71832
3.9109	0.71964
3.913	0.72112
3.915	0.72238
3.9171	0.72372
3.9191	0.72514
3.9212	0.72674
3.9232	0.72768
3.9253	0.72922
3.9274	0.7307
3.9294	0.73208
3.9315	0.73332
3.9335	0.7348
3.9356	0.73612
3.9377	0.73764
3.9397	0.73902
3.9418	0.7403
3.9438	0.74184
3.9459	0.74326
3.948	0.7448
3.95	0.7461
3.9521	0.74754
3.9541	0.74896
3.9562	0.75032
3.9582	0.7516
3.9603	0.7529
3.9624	0.7543
3.9644	0.75582
3.9665	0.75722
3.9685	0.75884
3.9706	0.76048
3.9727	0.7615
3.9747	0.7629
3.9768	0.76432
3.9788	0.76576
3.9809	0.76704
3.983	0.7685
3.985	0.77006
3.9871	0.77126
3.9891	0.77272
3.9912	0.77432
3.9933	0.776
3.9953	0.7778
3.9974	0.77924
3.9994	0.78068
4.0015	0.78198
4.0035	0.78368
4.0056	0.7852
4.0077	0.78654
4.0097	0.78788
4.0118	0.78924
4.0138	0.791
4.0159	0.7927
4.018	0.79468
4.02	0.79618
4.0221	0.79752
4.0241	0.79938
4.0262	0.80104
4.0283	0.80246
4.0303	0.80424
4.0324	0.80592
4.0344	0.80764
4.0365	0.80932
4.0386	0.8107
4.0406	0.81222
4.0427	0.81404
4.0447	0.81552
4.0468	0.81744
4.0488	0.81918
4.0509	0.82096
4.053	0.8227
4.055	0.8245
4.0571	0.8264
4.0591	0.82798
4.0612	0.82958
4.0633	0.83106
4.0653	0.83312
4.0674	0.8348
4.0694	0.83628
4.0715	0.83778
4.0736	0.83996
4.0756	0.842
4.0777	0.84362
4.0797	0.84542
4.0818	0.84686
4.0839	0.84872
4.0859	0.85094
4.088	0.85298
4.09	0.85492
4.0921	0.85676
4.0941	0.85852
4.0962	0.86052
4.0983	0.8624
4.1003	0.86422
4.1024	0.86584
4.1044	0.86796
4.1065	0.86974
4.1086	0.87162
4.1106	0.8733
4.1127	0.87518
4.1147	0.87716
4.1168	0.87902
4.1189	0.88118
4.1209	0.88324
4.123	0.88546
4.125	0.88748
4.1271	0.8894
4.1291	0.89114
4.1312	0.89296
4.1333	0.89464
4.1353	0.89682
4.1374	0.89884
4.1394	0.90074
4.1415	0.90308
4.1436	0.90538
4.1456	0.90772
4.1477	0.90944
4.1497	0.9118
4.1518	0.91414
4.1539	0.91602
4.1559	0.918
4.158	0.91988
4.16	0.92214
4.1621	0.92446
4.1642	0.92644
4.1662	0.9288
4.1683	0.93074
4.1703	0.93308
4.1724	0.9352
4.1744	0.93734
4.1765	0.9397
4.1786	0.94172
4.1806	0.94382
4.1827	0.94606
4.1847	0.94828
4.1868	0.9502
4.1889	0.9518
4.1909	0.95402
4.193	0.95568
4.195	0.95754
4.1971	0.95928
4.1992	0.9609
4.2012	0.96272
4.2033	0.9646
4.2053	0.96644
4.2074	0.96804
4.2095	0.96994
4.2115	0.97138
4.2136	0.97276
4.2156	0.97462
4.2177	0.97638
4.2197	0.97792
4.2218	0.9792
4.2239	0.98044
4.2259	0.98194
4.228	0.98318
4.23	0.9845
4.2321	0.98574
4.2342	0.9869
4.2362	0.98784
4.2383	0.989
4.2403	0.99016
4.2424	0.99104
4.2445	0.9919
4.2465	0.9927
4.2486	0.99356
4.2506	0.99442
4.2527	0.99504
4.2548	0.99556
4.2568	0.99622
4.2589	0.99684
4.2609	0.99728
4.263	0.9978
4.265	0.99812
4.2671	0.99854
4.2692	0.99876
4.2712	0.999
4.2733	0.99916
4.2753	0.99936
4.2774	0.99946
4.2795	0.99958
4.2815	0.99972
4.2836	0.9998
4.2856	0.99988
4.2877	0.9999
4.2898	0.99992
4.2918	0.99994
4.2939	0.99996
4.2959	0.99996
4.298	0.99998
4.3	0.99998
4.3021	0.99998
4.3042	1


==> figs/datFiles/fig2-line5.dat <==
2.4704	2e-05
2.4723	2e-05
2.4741	2e-05
2.476	2e-05
2.4779	2e-05
2.4798	2e-05
2.4817	2e-05
2.4835	2e-05
2.4854	2e-05
2.4873	2e-05
2.4892	2e-05
2.4911	2e-05
2.4929	2e-05
2.4948	2e-05
2.4967	4e-05
2.4986	4e-05
2.5005	6e-05
2.5023	8e-05
2.5042	0.00014
2.5061	0.00016
2.508	0.00018
2.5098	0.0002
2.5117	0.00024
2.5136	0.00026
2.5155	0.00028
2.5174	0.0003
2.5192	0.00034
2.5211	0.00038
2.523	0.00044
2.5249	0.0005
2.5268	0.00054
2.5286	0.00056
2.5305	0.00068
2.5324	0.00076
2.5343	0.00086
2.5362	0.00092
2.538	0.00098
2.5399	0.00106
2.5418	0.00116
2.5437	0.00124
2.5456	0.00132
2.5474	0.00138
2.5493	0.0015
2.5512	0.0015
2.5531	0.00158
2.555	0.00162
2.5568	0.0017
2.5587	0.00182
2.5606	0.0019
2.5625	0.00202
2.5644	0.0021
2.5662	0.00222
2.5681	0.00224
2.57	0.00228
2.5719	0.00242
2.5738	0.00258
2.5756	0.00268
2.5775	0.0028
2.5794	0.00288
2.5813	0.00298
2.5832	0.00306
2.585	0.0033
2.5869	0.00342
2.5888	0.00354
2.5907	0.00362
2.5926	0.00374
2.5944	0.00396
2.5963	0.00408
2.5982	0.00422
2.6001	0.00446
2.602	0.00462
2.6038	0.00474
2.6057	0.00486
2.6076	0.00504
2.6095	0.0052
2.6114	0.00544
2.6132	0.0056
2.6151	0.00572
2.617	0.00586
2.6189	0.00598
2.6208	0.00616
2.6226	0.0063
2.6245	0.00644
2.6264	0.00658
2.6283	0.00672
2.6302	0.00688
2.632	0.00714
2.6339	0.00734
2.6358	0.0076
2.6377	0.00774
2.6396	0.0079
2.6414	0.0081
2.6433	0.00838
2.6452	0.00866
2.6471	0.0088
2.649	0.00906
2.6508	0.00916
2.6527	0.00942
2.6546	0.00962
2.6565	0.00986
2.6584	0.0101
2.6602	0.01036
2.6621	0.01056
2.664	0.0108
2.6659	0.01106
2.6678	0.01132
2.6696	0.01156
2.6715	0.0118
2.6734	0.01202
2.6753	0.01236
2.6771	0.0126
2.679	0.01288
2.6809	0.013
2.6828	0.01344
2.6847	0.01364
2.6865	0.01392
2.6884	0.01426
2.6903	0.01452
2.6922	0.01486
2.6941	0.01528
2.6959	0.01564
2.6978	0.0158
2.6997	0.01604
2.7016	0.01628
2.7035	0.01658
2.7053	0.0169
2.7072	0.01728
2.7091	0.01762
2.711	0.01796
2.7129	0.01812
2.7147	0.01846
2.7166	0.01886
2.7185	0.01914
2.7204	0.01944
2.7223	0.01982
2.7241	0.02012
2.726	0.02048
2.7279	0.02104
2.7298	0.02134
2.7317	0.02176
2.7335	0.02206
2.7354	0.02228
2.7373	0.02274
2.7392	0.02304
2.7411	0.0234
2.7429	0.02376
2.7448	0.02418
2.7467	0.02458
2.7486	0.02506
2.7505	0.02546
2.7523	0.02578
2.7542	0.0262
2.7561	0.02656
2.758	0.02704
2.7599	0.02744
2.7617	0.02798
2.7636	0.02846
2.7655	0.02876
2.7674	0.02938
2.7693	0.0299
2.7711	0.03044
2.773	0.03088
2.7749	0.03136
2.7768	0.03182
2.7787	0.0324
2.7805	0.033
2.7824	0.03342
2.7843	0.03392
2.7862	0.03438
2.7881	0.03492
2.7899	0.03526
2.7918	0.03594
2.7937	0.03634
2.7956	0.03674
2.7975	0.0375
2.7993	0.03808
2.8012	0.03866
2.8031	0.03918
2.805	0.03998
2.8069	0.04038
2.8087	0.041
2.8106	0.04162
2.8125	0.04218
2.8144	0.04292
2.8163	0.0433
2.8181	0.04396
2.82	0.04454
2.8219	0.04502
2.8238	0.04586
2.8257	0.04646
2.8275	0.04724
2.8294	0.04776
2.8313	0.04834
2.8332	0.0488
2.835	0.04948
2.8369	0.05034
2.8388	0.05112
2.8407	0.0518
2.8426	0.05262
2.8444	0.0534
2.8463	0.05418
2.8482	0.055
2.8501	0.05566
2.852	0.0563
2.8538	0.05696
2.8557	0.05776
2.8576	0.05834
2.8595	0.05916
2.8614	0.06002
2.8632	0.06098
2.8651	0.06188
2.867	0.06264
2.8689	0.0636
2.8708	0.0645
2.8726	0.0653
2.8745	0.0663
2.8764	0.06736
2.8783	0.06824
2.8802	0.06938
2.882	0.0705
2.8839	0.07138
2.8858	0.07238
2.8877	0.07328
2.8896	0.07422
2.8914	0.07512
2.8933	0.0761
2.8952	0.07722
2.8971	0.07836
2.899	0.07952
2.9008	0.0806
2.9027	0.08138
2.9046	0.0824
2.9065	0.08346
2.9084	0.08424
2.9102	0.08532
2.9121	0.08638
2.914	0.08734
2.9159	0.0884
2.9178	0.08954
2.9196	0.09068
2.9215	0.09164
2.9234	0.09258
2.9253	0.0937
2.9272	0.09486
2.929	0.09568
2.9309	0.09674
2.9328	0.09778
2.9347	0.09874
2.9366	0.09944
2.9384	0.10036
2.9403	0.10132
2.9422	0.10248
2.9441	0.10354
2.946	0.1045
2.9478	0.10574
2.9497	0.10668
2.9516	0.10772
2.9535	0.10866
2.9554	0.10998
2.9572	0.11114
2.9591	0.11222
2.961	0.11332
2.9629	0.11426
2.9648	0.11524
2.9666	0.1163
2.9685	0.11728
2.9704	0.11838
2.9723	0.11922
2.9742	0.12008
2.976	0.1213
2.9779	0.12232
2.9798	0.12342
2.9817	0.12422
2.9836	0.1252
2.9854	0.12642
2.9873	0.12732
2.9892	0.12828
2.9911	0.12932
2.9929	0.13036
2.9948	0.13162
2.9967	0.13268
2.9986	0.13378
3.0005	0.1348
3.0023	0.13572
3.0042	0.13668
3.0061	0.13772
3.008	0.1387
3.0099	0.13994
3.0117	0.14078
3.0136	0.14246
3.0155	0.14336
3.0174	0.1443
3.0193	0.1452
3.0211	0.14618
3.023	0.14724
3.0249	0.14822
3.0268	0.14906
3.0287	0.14986
3.0305	0.15082
3.0324	0.15196
3.0343	0.15282
3.0362	0.1539
3.0381	0.15478
3.0399	0.15616
3.0418	0.1572
3.0437	0.15834
3.0456	0.15952
3.0475	0.1605
3.0493	0.16154
3.0512	0.1627
3.0531	0.16402
3.055	0.16504
3.0569	0.16606
3.0587	0.16702
3.0606	0.16818
3.0625	0.16906
3.0644	0.1699
3.0663	0.17112
3.0681	0.17226
3.07	0.17342
3.0719	0.17426
3.0738	0.1754
3.0757	0.17634
3.0775	0.1773
3.0794	0.17832
3.0813	0.1793
3.0832	0.18
3.0851	0.18094
3.0869	0.18202
3.0888	0.18302
3.0907	0.18402
3.0926	0.18494
3.0945	0.1858
3.0963	0.18682
3.0982	0.18776
3.1001	0.18868
3.102	0.1896
3.1039	0.19062
3.1057	0.19174
3.1076	0.19276
3.1095	0.19364
3.1114	0.19446
3.1133	0.19534
3.1151	0.19634
3.117	0.19738
3.1189	0.1984
3.1208	0.19944
3.1227	0.20044
3.1245	0.20138
3.1264	0.20234
3.1283	0.20346
3.1302	0.20448
3.1321	0.2058
3.1339	0.20696
3.1358	0.2078
3.1377	0.20884
3.1396	0.2097
3.1415	0.2106
3.1433	0.212
3.1452	0.2131
3.1471	0.2141
3.149	0.21498
3.1508	0.2161
3.1527	0.21696
3.1546	0.2179
3.1565	0.2192
3.1584	0.22014
3.1602	0.22076
3.1621	0.22194
3.164	0.22296
3.1659	0.22402
3.1678	0.22496
3.1696	0.22608
3.1715	0.2271
3.1734	0.22798
3.1753	0.22898
3.1772	0.23024
3.179	0.23136
3.1809	0.23248
3.1828	0.23354
3.1847	0.23454
3.1866	0.23562
3.1884	0.23664
3.1903	0.23752
3.1922	0.23846
3.1941	0.23968
3.196	0.24082
3.1978	0.24194
3.1997	0.243
3.2016	0.24378
3.2035	0.24478
3.2054	0.24576
3.2072	0.24678
3.2091	0.24774
3.211	0.2487
3.2129	0.2498
3.2148	0.2509
3.2166	0.2518
3.2185	0.25278
3.2204	0.25362
3.2223	0.25448
3.2242	0.25528
3.226	0.25646
3.2279	0.25736
3.2298	0.25838
3.2317	0.25944
3.2336	0.26044
3.2354	0.26132
3.2373	0.26234
3.2392	0.26336
3.2411	0.26424
3.243	0.2654
3.2448	0.26638
3.2467	0.2679
3.2486	0.26906
3.2505	0.27006
3.2524	0.27102
3.2542	0.27202
3.2561	0.27304
3.258	0.27396
3.2599	0.27482
3.2618	0.27578
3.2636	0.27688
3.2655	0.2777
3.2674	0.27852
3.2693	0.27956
3.2712	0.2803
3.273	0.28146
3.2749	0.28242
3.2768	0.28348
3.2787	0.2842
3.2806	0.28542
3.2824	0.2865
3.2843	0.28726
3.2862	0.2883
3.2881	0.28944
3.29	0.29052
3.2918	0.29142
3.2937	0.29238
3.2956	0.29312
3.2975	0.29414
3.2994	0.2953
3.3012	0.29616
3.3031	0.29702
3.305	0.29822
3.3069	0.2992
3.3088	0.3003
3.3106	0.30134
3.3125	0.30242
3.3144	0.30348
3.3163	0.30444
3.3181	0.30556
3.32	0.30666
3.3219	0.3078
3.3238	0.30874
3.3257	0.30968
3.3275	0.31062
3.3294	0.31164
3.3313	0.31252
3.3332	0.31346
3.3351	0.31428
3.3369	0.31578
3.3388	0.3168
3.3407	0.31794
3.3426	0.31906
3.3445	0.32028
3.3463	0.3214
3.3482	0.3227
3.3501	0.32356
3.352	0.32492
3.3539	0.32588
3.3557	0.32702
3.3576	0.32826
3.3595	0.32928
3.3614	0.33008
3.3633	0.33104
3.3651	0.3323
3.367	0.33326
3.3689	0.33428
3.3708	0.33536
3.3727	0.33628
3.3745	0.3375
3.3764	0.33848
3.3783	0.33952
3.3802	0.34038
3.3821	0.34154
3.3839	0.34274
3.3858	0.34382
3.3877	0.34488
3.3896	0.34602
3.3915	0.34716
3.3933	0.348
3.3952	0.34904
3.3971	0.35002
3.399	0.3508
3.4009	0.35154
3.4027	0.35254
3.4046	0.35354
3.4065	0.3547
3.4084	0.35594
3.4103	0.35708
3.4121	0.35832
3.414	0.35938
3.4159	0.3605
3.4178	0.36156
3.4197	0.36246
3.4215	0.36336
3.4234	0.36448
3.4253	0.36548
3.4272	0.36648
3.4291	0.36722
3.4309	0.3685
3.4328	0.36936
3.4347	0.37052
3.4366	0.37144
3.4385	0.37246
3.4403	0.37346
3.4422	0.3743
3.4441	0.37528
3.446	0.37638
3.4479	0.37758
3.4497	0.3788
3.4516	0.37988
3.4535	0.3812
3.4554	0.38228
3.4573	0.38346
3.4591	0.3842
3.461	0.38546
3.4629	0.38682
3.4648	0.38804
3.4667	0.38904
3.4685	0.39012
3.4704	0.3912
3.4723	0.3922
3.4742	0.39332
3.476	0.39464
3.4779	0.3954
3.4798	0.3964
3.4817	0.39748
3.4836	0.39848
3.4854	0.39952
3.4873	0.40094
3.4892	0.40222
3.4911	0.40324
3.493	0.40426
3.4948	0.40554
3.4967	0.40662
3.4986	0.4077
3.5005	0.40898
3.5024	0.4101
3.5042	0.41134
3.5061	0.41252
3.508	0.41366
3.5099	0.41476
3.5118	0.41574
3.5136	0.41652
3.5155	0.4176
3.5174	0.41876
3.5193	0.41986
3.5212	0.42094
3.523	0.42202
3.5249	0.42292
3.5268	0.42394
3.5287	0.42496
3.5306	0.42618
3.5324	0.42722
3.5343	0.42814
3.5362	0.4292
3.5381	0.43004
3.54	0.43116
3.5418	0.4322
3.5437	0.43316
3.5456	0.43424
3.5475	0.43542
3.5494	0.43658
3.5512	0.4376
3.5531	0.43848
3.555	0.43934
3.5569	0.44038
3.5588	0.44132
3.5606	0.44226
3.5625	0.44342
3.5644	0.44456
3.5663	0.44572
3.5682	0.44688
3.57	0.44822
3.5719	0.4491
3.5738	0.44986
3.5757	0.45106
3.5776	0.45228
3.5794	0.4535
3.5813	0.45426
3.5832	0.45524
3.5851	0.45654
3.587	0.45744
3.5888	0.45846
3.5907	0.45926
3.5926	0.46028
3.5945	0.46116
3.5964	0.4621
3.5982	0.463
3.6001	0.4639
3.602	0.46526
3.6039	0.46634
3.6058	0.46728
3.6076	0.46828
3.6095	0.46932
3.6114	0.4705
3.6133	0.47176
3.6152	0.47268
3.617	0.4737
3.6189	0.47448
3.6208	0.47568
3.6227	0.47654
3.6246	0.4777
3.6264	0.4786
3.6283	0.47956
3.6302	0.4807
3.6321	0.48182
3.6339	0.48286
3.6358	0.48372
3.6377	0.48512
3.6396	0.48596
3.6415	0.48714
3.6433	0.48818
3.6452	0.4894
3.6471	0.49028
3.649	0.49136
3.6509	0.4923
3.6527	0.49364
3.6546	0.49488
3.6565	0.49612
3.6584	0.49708
3.6603	0.49808
3.6621	0.4992
3.664	0.50048
3.6659	0.50166
3.6678	0.50254
3.6697	0.50362
3.6715	0.50472
3.6734	0.50564
3.6753	0.50668
3.6772	0.50794
3.6791	0.50916
3.6809	0.5103
3.6828	0.51122
3.6847	0.51266
3.6866	0.51368
3.6885	0.51464
3.6903	0.51548
3.6922	0.51656
3.6941	0.5177
3.696	0.51876
3.6979	0.51976
3.6997	0.52076
3.7016	0.52168
3.7035	0.52282
3.7054	0.52372
3.7073	0.52482
3.7091	0.52598
3.711	0.52704
3.7129	0.52784
3.7148	0.52908
3.7167	0.53018
3.7185	0.53122
3.7204	0.5323
3.7223	0.5334
3.7242	0.53432
3.7261	0.53538
3.7279	0.53644
3.7298	0.5375
3.7317	0.53856
3.7336	0.53982
3.7355	0.54074
3.7373	0.54198
3.7392	0.54298
3.7411	0.54408
3.743	0.54512
3.7449	0.54634
3.7467	0.54738
3.7486	0.5485
3.7505	0.54956
3.7524	0.55032
3.7543	0.5514
3.7561	0.55252
3.758	0.55354
3.7599	0.5546
3.7618	0.55548
3.7637	0.55648
3.7655	0.55764
3.7674	0.5586
3.7693	0.55962
3.7712	0.56098
3.7731	0.56214
3.7749	0.56316
3.7768	0.5646
3.7787	0.56592
3.7806	0.56712
3.7825	0.56836
3.7843	0.5694
3.7862	0.57028
3.7881	0.57164
3.79	0.57276
3.7919	0.5738
3.7937	0.5748
3.7956	0.57624
3.7975	0.57768
3.7994	0.57884
3.8012	0.58
3.8031	0.58108
3.805	0.5821
3.8069	0.5833
3.8088	0.58436
3.8106	0.58534
3.8125	0.5864
3.8144	0.58764
3.8163	0.58878
3.8182	0.58986
3.82	0.59092
3.8219	0.59206
3.8238	0.59322
3.8257	0.59434
3.8276	0.59544
3.8294	0.59636
3.8313	0.59722
3.8332	0.5982
3.8351	0.59928
3.837	0.60032
3.8388	0.6012
3.8407	0.60244
3.8426	0.60366
3.8445	0.60506
3.8464	0.606
3.8482	0.60684
3.8501	0.60816
3.852	0.60938
3.8539	0.61072
3.8558	0.61194
3.8576	0.61302
3.8595	0.61394
3.8614	0.61496
3.8633	0.61588
3.8652	0.61706
3.867	0.61804
3.8689	0.61936
3.8708	0.62046
3.8727	0.6215
3.8746	0.62288
3.8764	0.6239
3.8783	0.62482
3.8802	0.62586
3.8821	0.62694
3.884	0.62824
3.8858	0.62948
3.8877	0.63066
3.8896	0.6319
3.8915	0.6332
3.8934	0.63436
3.8952	0.63582
3.8971	0.63696
3.899	0.6381
3.9009	0.63898
3.9028	0.64032
3.9046	0.64186
3.9065	0.64304
3.9084	0.64412
3.9103	0.64524
3.9122	0.64654
3.914	0.64776
3.9159	0.64878
3.9178	0.64998
3.9197	0.65108
3.9216	0.6524
3.9234	0.65356
3.9253	0.65462
3.9272	0.65588
3.9291	0.65726
3.931	0.65842
3.9328	0.65958
3.9347	0.66056
3.9366	0.6617
3.9385	0.6629
3.9404	0.66406
3.9422	0.66534
3.9441	0.66638
3.946	0.66764
3.9479	0.6685
3.9498	0.6701
3.9516	0.67132
3.9535	0.67224
3.9554	0.67338
3.9573	0.6746
3.9591	0.6759
3.961	0.67694
3.9629	0.67804
3.9648	0.6793
3.9667	0.68062
3.9685	0.68198
3.9704	0.68292
3.9723	0.68402
3.9742	0.68532
3.9761	0.68662
3.9779	0.68776
3.9798	0.68874
3.9817	0.69014
3.9836	0.69114
3.9855	0.69228
3.9873	0.69342
3.9892	0.6947
3.9911	0.69576
3.993	0.69716
3.9949	0.69816
3.9967	0.6994
3.9986	0.70036
4.0005	0.70186
4.0024	0.70314
4.0043	0.70446
4.0061	0.70554
4.008	0.7067
4.0099	0.70792
4.0118	0.70914
4.0137	0.71036
4.0155	0.71166
4.0174	0.71296
4.0193	0.71424
4.0212	0.71524
4.0231	0.7165
4.0249	0.71726
4.0268	0.71848
4.0287	0.72008
4.0306	0.72146
4.0325	0.7231
4.0343	0.72434
4.0362	0.72556
4.0381	0.72684
4.04	0.7281
4.0419	0.72938
4.0437	0.73056
4.0456	0.73166
4.0475	0.73296
4.0494	0.7342
4.0513	0.73564
4.0531	0.73702
4.055	0.73814
4.0569	0.73928
4.0588	0.74066
4.0607	0.74184
4.0625	0.74298
4.0644	0.7442
4.0663	0.74536
4.0682	0.74632
4.0701	0.7478
4.0719	0.74912
4.0738	0.75042
4.0757	0.75176
4.0776	0.75318
4.0795	0.75466
4.0813	0.75604
4.0832	0.75708
4.0851	0.75858
4.087	0.76008
4.0889	0.76148
4.0907	0.7629
4.0926	0.76406
4.0945	0.76524
4.0964	0.76646
4.0983	0.76794
4.1001	0.76954
4.102	0.7705
4.1039	0.77184
4.1058	0.77316
4.1077	0.7748
4.1095	0.77616
4.1114	0.77748
4.1133	0.77878
4.1152	0.78018
4.117	0.78176
4.1189	0.78308
4.1208	0.78464
4.1227	0.78624
4.1246	0.78782
4.1264	0.7892
4.1283	0.79074
4.1302	0.79232
4.1321	0.79388
4.134	0.79566
4.1358	0.79696
4.1377	0.7984
4.1396	0.79964
4.1415	0.80088
4.1434	0.8023
4.1452	0.80372
4.1471	0.80502
4.149	0.80656
4.1509	0.80802
4.1528	0.80966
4.1546	0.81108
4.1565	0.8123
4.1584	0.8134
4.1603	0.81486
4.1622	0.81644
4.164	0.81796
4.1659	0.81952
4.1678	0.8209
4.1697	0.82262
4.1716	0.82412
4.1734	0.8257
4.1753	0.82718
4.1772	0.82852
4.1791	0.82998
4.181	0.8315
4.1828	0.83314
4.1847	0.83492
4.1866	0.83632
4.1885	0.8381
4.1904	0.84
4.1922	0.84136
4.1941	0.84284
4.196	0.84458
4.1979	0.84626
4.1998	0.8475
4.2016	0.84932
4.2035	0.8513
4.2054	0.85324
4.2073	0.85464
4.2092	0.8563
4.211	0.85784
4.2129	0.85918
4.2148	0.86092
4.2167	0.86258
4.2186	0.86436
4.2204	0.86576
4.2223	0.86768
4.2242	0.86948
4.2261	0.87126
4.228	0.87304
4.2298	0.8749
4.2317	0.87636
4.2336	0.87802
4.2355	0.87978
4.2374	0.8816
4.2392	0.88396
4.2411	0.8855
4.243	0.88744
4.2449	0.88948
4.2468	0.89114
4.2486	0.893
4.2505	0.8947
4.2524	0.89674
4.2543	0.89872
4.2562	0.90064
4.258	0.90266
4.2599	0.90472
4.2618	0.90702
4.2637	0.90922
4.2656	0.9112
4.2674	0.91328
4.2693	0.91526
4.2712	0.91754
4.2731	0.9198
4.275	0.92214
4.2768	0.92452
4.2787	0.92618
4.2806	0.92826
4.2825	0.9307
4.2843	0.93298
4.2862	0.93542
4.2881	0.93782
4.29	0.9403
4.2919	0.94228
4.2937	0.94482
4.2956	0.9473
4.2975	0.9499
4.2994	0.9528
4.3013	0.95536
4.3031	0.95784
4.305	0.96056
4.3069	0.9635
4.3088	0.96676
4.3107	0.9702
4.3125	0.97336
4.3144	0.97628
4.3163	0.979
4.3182	0.98178
4.3201	0.98456
4.3219	0.9872
4.3238	0.98958
4.3257	0.9915
4.3276	0.99336
4.3295	0.99482
4.3313	0.9964
4.3332	0.99744
4.3351	0.99834
4.337	0.99908
4.3389	0.99948
4.3407	0.99978
4.3426	0.99994
4.3445	0.99994
4.3464	0.99998
4.3483	1


==> figs/datFiles/fig3-line1.dat <==
150	0.04464
300	0.023067
450	0.014486
600	0.009947


==> figs/datFiles/fig3-line2.dat <==
150	0.040651
300	0.019683
450	0.011802
600	0.0078319


==> figs/datFiles/fig3-line3.dat <==
150	0.16827
300	0.14692
450	0.13883
600	0.13498


==> figs/datFiles/fig3-line4.dat <==
150	0.10861
300	0.099079
450	0.095905
600	0.094484


==> figs/datFiles/fig3-line5.dat <==
150	0.013393
300	0.0048645
450	0.0024359
600	0.0014363


==> figs/datFiles/fig4-line1.dat <==
150	9.0368
300	15.088
450	20.172
600	24.552


==> figs/datFiles/fig4-line2.dat <==
150	2.4959
300	2.9088
450	3.0677
600	3.1618


==> figs/datFiles/fig5-line1.dat <==
150	0.0013139
300	0.00011305
450	1.73e-05
600	4.45e-06


==> figs/datFiles/fig5-line2.dat <==
150	0.048601
300	0.037491
450	0.033702
600	0.031914


==> figs/datFiles/fig5-line3.dat <==
150	0.042467
300	0.038202
450	0.03691
600	0.03629


==> figs/datFiles/fig6-line1.dat <==
150	17.682
300	20.205
450	21.695
600	22.756


==> figs/datFiles/fig6-line2.dat <==
150	17.36
300	19.472
450	20.518
600	21.186


==> figs/datFiles/fig6-line3.dat <==
150	28.326
300	32.837
450	35.407
600	37.189


==> figs/datFiles/fig6-line4.dat <==
150	15.5976
300	18.5779
450	20.3016
600	21.5121


==> figs/datFiles/fig6-line5.dat <==
150	14.433
300	16.8193
450	18.0605
600	18.8704


==> figs/datFiles/fig6-line6.dat <==
150	20.5713
300	24.9995
450	27.5921
600	29.4236


==> figs/datFiles/fig7-line1.dat <==
0.2	1e-07
0.3	2e-07
0.4	5e-07
0.5	1.1e-06
0.6	2.7e-06
0.7	8.6e-06
0.75	2.27e-05
0.8	7.28e-05
0.8	7.28e-05
0.9	0.0011599


==> figs/datFiles/fig7-line2.dat <==
0.2	0
0.3	0
0.4	0
0.5	0
0.6	9e-07
0.7	0.000993
0.75	0.010719
0.8	0.055208
0.8	0.055208
0.9	0.26601


==> figs/datFiles/fig7-line3.dat <==
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.7	6.47e-05
0.75	0.0024333
0.8	0.039221
0.8	0.039221
0.9	0.3145


==> figs/datFiles/fig8-line1.dat <==
150	1.6636
300	2.0039
450	2.202
600	2.3377


==> figs/datFiles/fig8-line2.dat <==
150	0.90283
300	0.98336
450	1.0121
600	1.0286


==> figs/datFiles/fig8-line3.dat <==
100	1.4657
150	1.6661
200	1.8079
250	1.9172
300	2.006
350	2.0805
400	2.1446
450	2.2008
500	2.2508
550	2.2958
600	2.3367
1000	2.5725
10000	3.5525
1e+05	4.4408
1e+06	5.2909
1e+07	6.1277
1e+08	6.9602


==> figs/datFiles/fig8-line4.dat <==
100	0.83922
150	0.90498
200	0.94244
250	0.96667
300	0.98363
350	0.99617
400	1.0058
450	1.0135
500	1.0197
550	1.0249
600	1.0292
1000	1.0489
10000	1.0768
1e+05	1.0797
1e+06	1.08
1e+07	1.08
1e+08	1.08


==> figs/datFiles/fig9-line1.dat <==
1	3.0714e-05
3	0.00016048
5	0.00037343
7	0.00063112
10	0.0010503


==> figs/datFiles/fig9-line2.dat <==
1	0.026099
3	0.036277
5	0.043287
7	0.047531
10	0.052461


==> figs/datFiles/fig9-line3.dat <==
1	0.039231
3	0.038846
5	0.038832
7	0.038642
10	0.038831

